FedSparQ: Adaptive Sparse Quantization with Error Feedback for Robust & Efficient Federated Learning

Federated Learning (FL) enables collaborative model training across decentralized clients while preserving data privacy by keeping raw data local. However, FL suffers from significant communication overhead due to the frequent exchange of high-dimensional model updates over constrained networks. In this paper, we present FedSparQ, a lightweight compression framework that dynamically sparsifies the gradient of each client through an adaptive threshold, applies half-precision quantization to retained entries and integrates residuals from error feedback to prevent loss of information. FedSparQ requires no manual tuning of sparsity rates or quantization schedules, adapts seamlessly to both homogeneous and heterogeneous data distributions, and is agnostic to model architecture. Through extensive empirical evaluation on vision benchmarks under independent and identically distributed (IID) and non-IID data, we show that FedSparQ substantially reduces communication overhead (reducing by 90% of bytes sent compared to FedAvg) while preserving or improving model accuracy (improving by 6% compared to FedAvg non-compressed solution or to state-of-the-art compression models) and enhancing convergence robustness (by 50%, compared to the other baselines). Our approach provides a practical, easy-to-deploy solution for bandwidth-constrained federated deployments and lays the groundwork for future extensions in adaptive precision and privacy-preserving protocols.

==> results/values_converted/avg_bytes_merged.csv <==
,FedAvg,FedPaQ,FedSparQ,Quant,RAN,Static
MNIST,10177000,300000,6240386.66666667,5088500,300000,300000
FMNIST,185013000,72000000,34385013.3333333,92506300,72000000,72000000
CIFAR,4431747672,304000000,472171610,2260635004,304000000,323342524


==> results/values_converted/avg_bytes_sent_cifar_iid.csv <==
step	y
1	15253530.4
2	16889601.444444444
3	13416620.333333334
4	13223017.0
5	13281070.888888888
6	13423453.666666666
7	13530398.666666666
8	13595148.666666666
9	13621135.333333334
10	13620639.777777778
11	13606310.333333334
12	13601370.888888888
13	13571840.888888888
14	13570854.222222222
15	13568382.555555554
16	13531673.666666666
17	13509757.555555554
18	13485309.222222222
19	13459878.111111112
20	13458264.777777778
21	13457917.0
22	13627836.444444446
23	13636683.111111112
24	13654227.555555554
25	13642789.222222222
26	13654568.666666666
27	13652474.222222222
28	13647936.444444446
29	13660820.333333334
30	13652855.888888888
31	13647910.888888888
32	13636878.111111112
33	13621552.0
34	13610472.555555554
35	13617865.333333334
36	13606883.666666666
37	13594913.111111112
38	13588126.444444446
39	13581759.222222222
40	13574604.777777778
41	13545570.888888888
42	13550327.0
43	13546536.444444446
44	13518715.333333334
45	13511506.444444446
46	13512986.444444446
47	13464785.888888888
48	13458540.333333334
49	13490682.0
50	13471814.222222222
51	13446820.888888888
52	13451343.111111112
53	13470547.555555554
54	13447369.222222222
55	13466496.444444446
56	13468959.777777778
57	13459909.222222222
58	13469753.111111112
59	13460253.666666666
60	13440508.111111112
61	13447253.111111112
62	13451486.444444446
63	13439097.555555554
64	13466853.666666666
65	13453448.111111112
66	13414108.111111112
67	13401397.555555558
68	13381354.222222224
69	13358997.0
70	13346130.333333334
71	13339163.11111111
72	13366435.88888889
73	13348397.0
74	13335033.666666666
75	13350217.0
76	13378875.333333334
77	13364227.0
78	13364774.222222224
79	13347162.555555558
80	13352411.444444442
81	13332833.666666666
82	13344112.555555558
83	13333443.666666666
84	13361391.444444442
85	13388877.555555558
86	13336717.0
87	13350929.777777776
88	13354830.88888889
89	13343224.222222224
90	13348335.333333334
91	13333534.222222224
92	13330033.666666666
93	13335030.333333334
94	13341823.666666666
95	13345912.0
96	13348124.777777776
97	13344484.222222224
98	13363684.222222224
99	13328985.88888889
100	13344498.11111111


==> results/values_converted/avg_bytes_sent_fmnist.csv <==
step	y
1	3948154.4
2	3940306.4444444445
3	3539380.3333333335
4	3465075.8888888885
5	3427144.777777778
6	3421994.222222222
7	3441200.3333333335
8	3460205.8888888885
9	3480145.3333333335
10	3500419.222222222
11	3515355.8888888885
12	3540885.8888888885
13	3548928.1111111115
14	3550624.222222222
15	3557626.4444444445
16	3554332.5555555555
17	3545802.0
18	3534722.0
19	3537653.1111111115
20	3532225.8888888885
21	3521974.777777778
22	3516967.0
23	3516903.1111111115
24	3524283.1111111115
25	3519767.0


==> results/values_converted/avg_bytes_sent_fmnist_1.csv <==
step	y
1	3948154.4
2	3940306.4444444445
3	3539380.3333333335
4	3465075.8888888885
5	3427144.777777778
6	3421994.222222222
7	3441200.3333333335
8	3460205.8888888885
9	3480145.3333333335
10	3500419.222222222
11	3515355.8888888885
12	3540885.8888888885
13	3548928.1111111115
14	3550624.222222222
15	3557626.4444444445
16	3554332.5555555555
17	3545802.0
18	3534722.0
19	3537653.1111111115
20	3532225.8888888885
21	3521974.777777778
22	3516967.0
23	3516903.1111111115
24	3524283.1111111115
25	3519767.0


==> results/values_converted/avg_bytes_sent_mnist.csv <==
step	y
1	129324.0
2	165747.22222222222
3	163719.44444444447
4	155682.77777777778
5	153730.55555555553
6	150977.77777777778
7	152957.22222222222
8	153132.22222222222
9	152501.66666666666
10	151487.77777777778
11	148963.33333333334
12	148735.0
13	150757.22222222222
14	150397.77777777778
15	147517.77777777778
16	147950.0
17	149422.77777777778
18	151336.1111111111
19	148392.77777777778
20	146945.55555555553
21	146203.88888888888
22	147133.88888888888
23	147736.1111111111
24	146851.66666666666
25	148263.88888888888


==> results/values_converted/fedavg_acc_cifar_iid.csv <==
step	y
1	0.2541201475776588
2	0.4764365586860066
3	0.535541689498524
4	0.5382460134988806
5	0.5715447682236627
6	0.580246458925496
7	0.5976433444433301
8	0.5904517984366976
9	0.5763422832658534
10	0.6147493890940717
11	0.6126416131794007
12	0.6042491377273057
13	0.6078532838700942
14	0.6108471035709443
15	0.6288489115293019
16	0.6165457825191424
17	0.6162495371644884
18	0.6243503535653974
19	0.627947204111817
20	0.6270454932913085
21	0.6267465425329233
22	0.6240449215055669
23	0.6291492142603333
24	0.6264465115576305
25	0.6303466347023581
26	0.6270479240224236
27	0.6270476532389774
28	0.624947982840283
29	0.6270463027247698
30	0.6285464532259176
31	0.6288475629596793
32	0.6291470543126644
33	0.6267465425329233
34	0.6258464520377762
35	0.6237448915025666
36	0.6243444114001134
37	0.626745192504862
38	0.6276469028392242
39	0.6306461241107584
40	0.6300455249685964
41	0.6246457919173213
42	0.6267451929910082
43	0.6252447717064142
44	0.6222447410014188
45	0.6243446812112672
46	0.6252453123010143
47	0.6273449817274164
48	0.6264470526383769
49	0.6264451625018617
50	0.6315481066870055
51	0.6288445940646952
52	0.6303460950800505
53	0.6294473555852571
54	0.6312453751694438
55	0.6261475622576841
56	0.6288464837150641
57	0.6282461534117635
58	0.6252455835706067
59	0.6249463625149215
60	0.628847026254249
61	0.6276477156757091
62	0.6303469059719505
63	0.6279474739229708
64	0.6270460343720548
65	0.6255472338989684
66	0.6237459717194741
67	0.6303463644050581
68	0.6291467849876569
69	0.6282480440344248
70	0.6267460033967619
71	0.6264494843417844
72	0.6264478635302768
73	0.6273476827558315
74	0.6267481628582847
75	0.6249455511368753
76	0.6261481033384303
77	0.6243454925893134
78	0.6246457928896136
79	0.6225472022216805
80	0.6261475637161228
81	0.6240481626424358
82	0.624945822892614
83	0.6276466349726554
84	0.6252477430321294
85	0.6237457019083203
86	0.6285480745235713
87	0.6237481321532892
88	0.6267473524525309
89	0.62464795186499
90	0.6249474422456829
91	0.6261491830691917
92	0.6234467521222276
93	0.6219487610826026
94	0.6183459688570451
95	0.6201488499034621
96	0.621044889828279
97	0.6231480716611424
98	0.6222469004629415
99	0.5817503892135276
100	0.6228491189581723


==> results/values_converted/fedavg_acc_cifar_nd.csv <==
step	y
1	0.20708416136383656
2	0.3482553843753298
3	0.3855097804587167
4	0.4188334563460494
5	0.47765316023815124
6	0.47782017020307915
7	0.43853849434316805
8	0.44576672781243826
9	0.48747899868931804
10	0.4219010494320136
11	0.4863345571324158
12	0.5237446324995463
13	0.5195137133880392
14	0.5127658152864086
15	0.526563934017068
16	0.5094932722690856
17	0.5258535216854558
18	0.48957212468857375
19	0.5240889996929742
20	0.5220950563482614
21	0.5283315772915361
22	0.5286332442071928
23	0.5250662602557986
24	0.5341992596205108
25	0.5244652210655806
26	0.5267889086114003
27	0.5344556038114302
28	0.5317397606772002
29	0.5273009413814976
30	0.5183943988637507
31	0.5352308789481616
32	0.5088191608745506
33	0.5210621257971276
34	0.5281432171877226
35	0.5356982446052632
36	0.5374941361943317
37	0.5406261075028236
38	0.5416391701677047
39	0.5359419468915152
40	0.5362580657703427
41	0.5315305492695216
42	0.5406264353086944
43	0.5394639359240431
44	0.5427560190217481
45	0.542072871587124
46	0.5406748793154182
47	0.5431460367457839
48	0.5429010232360488
49	0.5395875899994581
50	0.5419776226030301
51	0.539457365554199
52	0.5468755981566363
53	0.5471989430170494
54	0.5479251185353154
55	0.5461556652023436
56	0.5437061857167342
57	0.5438171978874822
58	0.5439886403578796
59	0.5475910986054596
60	0.5418143895318303
61	0.5432976113299287
62	0.5474020828899046
63	0.5419257295084489
64	0.5473652973702358
65	0.5470127207776102
66	0.5491986300907148
67	0.5345845170332063
68	0.5400281895945923
69	0.5425443419438244
70	0.5431192706838165
71	0.5386443214801866
72	0.5142833569339308
73	0.5338759147600978
74	0.5408453383682034
75	0.522806124291615
76	0.5284429172681548
77	0.5341102532003901
78	0.538203066273311
79	0.5384443028893179
80	0.5374539015868055
81	0.5380621667586091
82	0.5405006433689048
83	0.5435209468949074
84	0.5432171421148763
85	0.5427680053146738
86	0.542908577023505
87	0.5455505213125267
88	0.528874153017329
89	0.5459068747988803
90	0.5400247405067349
91	0.5371821220151031
92	0.5331799543916566
93	0.5407484503547558
94	0.538971115428457
95	0.5431384829583277
96	0.5380886050147057
97	0.5445742441673146
98	0.5407776820869684
99	0.5419690853979616
100	0.5446525755179924


==> results/values_converted/fedavg_acc_fmnist_iid.csv <==
step	y
1	0.8232776427555258
2	0.8523854281208795
3	0.8598842914623953
4	0.8385875526109873
5	0.8697901498296825
6	0.8676812951565426
7	0.8937914820064545
8	0.8661857348480327
9	0.8952921721299099
10	0.8829839103879277
11	0.9027899552545181
12	0.8763829766215977
13	0.8907865883807903
14	0.8997877621711229
15	0.9051923561984819
16	0.9012900750506705
17	0.9042909147029811
18	0.9072893275133462
19	0.7986775991423758
20	0.9075896268413541
21	0.90578971614836
22	0.9078904667639621
23	0.9084889069307475
24	0.9066900759685147
25	0.9099890579180414


==> results/values_converted/fedavg_acc_fmnist_nd.csv <==
step	y
1	0.5793206523514525
2	0.7770337434741846
3	0.8291468124364497
4	0.7729451155788544
5	0.8490098730188557
6	0.8335584865711335
7	0.8243996620857242
8	0.8523352635060962
9	0.850789676574359
10	0.8569791547271426
11	0.85544983928069
12	0.87596567226143
13	0.853952909238596
14	0.8628871486122597
15	0.884810256461333
16	0.8654330035752172
17	0.8683011102887486
18	0.8230148259773081
19	0.872637401197553
20	0.872100686299825
21	0.8712837276909325
22	0.8705360405143473
23	0.8721735972896695
24	0.8685203803149436
25	0.8747715267755679


==> results/values_converted/fedavg_acc_mnist.csv <==
step	y
1	0.701465130471826
2	0.7914714799304158
3	0.8268744981634076
4	0.8421776578785624
5	0.8559790448226234
6	0.8706778207472702
7	0.8757788738236063
8	0.8775787840304544
9	0.8817778559889821
10	0.8862785777897253
11	0.8874792388824728
12	0.8895778295504059
13	0.8886774687579587
14	0.8949783720351424
15	0.8943777719206881
16	0.8964779829139826
17	0.8970788538118831
18	0.8991793346163316
19	0.898578734015731
20	0.9012790055011725
21	0.8991785242105778
22	0.9021782855905656
23	0.9024799359189273
24	0.9030778354911128
25	0.9060794879799081


==> results/values_converted/fedavg_loss_cifar_iid.csv <==
step	y
1	1.983723698168805
2	1.4371824986649246
3	1.326286700978638
4	1.3796738977729828
5	1.3445326838091336
6	1.3184219802996078
7	1.4158389499299775
8	1.453035227607901
9	1.6134068857897448
10	1.5457421825914244
11	1.584723581038829
12	1.7352130583660974
13	1.77752641425489
14	1.739632661944211
15	1.722674884132319
16	1.7563424588251213
17	1.7583940884675702
18	1.761464960933483
19	1.7761564903204912
20	1.7900802332325594
21	1.79093498250868
22	1.798490898086257
23	1.822360908917182
24	1.830348148883873
25	1.8320951461076664
26	1.8364779687020787
27	1.8656786458470105
28	1.862744431577214
29	1.8677087174926903
30	1.8801969147429538
31	1.88082006089937
32	1.8878609798636263
33	1.9019697476105761
34	1.9032041551542467
35	1.9097258897647464
36	1.9075634891551208
37	1.9200412247440604
38	1.9321158308185973
39	1.9224770410691085
40	1.9189245645040656
41	1.9273705418818785
42	1.935224656010046
43	1.9402301805784063
44	1.9375211373485677
45	1.9395568159082217
46	1.950384024274696
47	1.9506582885470936
48	1.990136699135726
49	1.9820607013256029
50	1.986005845099929
51	1.985053932348458
52	1.977190509845357
53	1.9849514793140768
54	1.972347938510129
55	1.9876053689515445
56	1.989393230747826
57	1.9946277276767896
58	1.9886278387236231
59	1.995169930511003
60	1.998024041038213
61	1.9955920449899835
62	1.991068189794367
63	2.0054675976220744
64	2.0036944395208947
65	2.0039052576264784
66	2.0041931769241987
67	2.006884583688662
68	2.0069435521213634
69	2.013911479734781
70	2.0204458931277114
71	2.0189094190800687
72	2.0203402359994223
73	2.018477573288907
74	2.024946404762394
75	2.0332117765256674
76	2.028885637930553
77	2.0382634066190586
78	2.033825872325697
79	2.032842124220204
80	2.0366815472736466
81	2.034343124187068
82	2.043646696699013
83	2.044724567280565
84	2.0447798162975936
85	2.0452004016214684
86	2.045827492986611
87	2.04460698707734
88	2.0439857836424893
89	2.051553230474491
90	2.04547580734159
91	2.051149036588878
92	2.0497953990469315
93	2.054688682650576
94	2.053488175431923
95	2.062520085459817
96	2.054900495132597
97	2.059402330480393
98	2.0591540114857434
99	2.348768270949219
100	1.4734056953406711


==> results/values_converted/fedavg_loss_cifar_nd.csv <==
step	y
1	2.5402273456490847
2	1.9592385007824398
3	1.905729688856394
4	2.0775358753581608
5	1.8387458969240427
6	2.067109301189047
7	2.2536554550200667
8	2.388891042497879
9	2.1930618042324794
10	2.824964169601321
11	2.4076076834527744
12	2.289011752996814
13	2.364413273924775
14	2.47528987282444
15	2.3931533889313688
16	2.7367685556860857
17	2.4824358445579198
18	2.831173418476713
19	2.444197758919969
20	2.576713928878628
21	2.5931600732618563
22	2.593326440219345
23	2.580199436427959
24	2.608773738466628
25	2.6828125283458903
26	2.692446978087061
27	2.6871382636774985
28	2.7199106064050653
29	2.7564656667740146
30	2.7871246714189053
31	2.7482659433065115
32	3.0204054854401217
33	2.74489888401283
34	2.770962687367644
35	2.696226359472337
36	2.7386026039190257
37	2.723956417697367
38	2.7487480486427365
39	2.6858525017619264
40	2.752625824592855
41	2.774971925885095
42	2.811738050728234
43	2.768751964245725
44	2.786150624151507
45	2.798666637410902
46	2.853084735002918
47	2.827366682569485
48	2.8435829973451803
49	2.882120484620557
50	2.887393330475486
51	2.880523198387466
52	2.8805740745126625
53	2.9099022424644496
54	2.833122459820705
55	2.9249670825682106
56	2.9308705646845445
57	2.9466137612084142
58	2.953726819885817
59	2.9596328741767564
60	3.0223085392021907
61	2.97130387174557
62	2.942798217608161
63	3.039282263800967
64	3.016753015464294
65	3.0259214067998053
66	3.016368967788725
67	3.0295168194755413
68	3.050081489160577
69	3.041401875481025
70	3.035890356331775
71	2.992886509589923
72	2.9176874602508236
73	2.964603799151656
74	2.859078649234977
75	2.984383960907118
76	2.8681683370320226
77	2.8561219328571315
78	2.862074486983477
79	2.86188667723899
80	2.909575393240983
81	2.930725442708757
82	2.9166690118859484
83	2.961654424731518
84	2.9860995948892106
85	2.979524614287398
86	2.9890597242585297
87	2.9603140865511737
88	3.0406674323092235
89	2.96820342797381
90	2.9930746513624364
91	2.9975101737339607
92	3.32647530094543
93	3.0811792163597373
94	3.089189324171089
95	3.053942709808329
96	3.0984095598704333
97	3.0233644545399074
98	3.061720900951341
99	3.0853313219816747
100	3.0584316157422102


==> results/values_converted/fedavg_loss_fmnist_iid.csv <==
step	y
1	0.48039825348713866
2	0.39318198102428276
3	0.3750840228239838
4	0.45384246768123065
5	0.3999844856030441
6	0.3577507240812305
7	0.306814996036652
8	0.36730501889073724
9	0.3146301766719469
10	0.3458175694856635
11	0.2874699924269704
12	0.3504717313524412
13	0.33687541172234753
14	0.3044069683430183
15	0.2990739199534358
16	0.3025083387180595
17	0.3077472802525413
18	0.3069630095345674
19	0.8419741561131687
20	0.3145679077907543
21	0.3309189132069668
22	0.3243169609380133
23	0.3289983846960288
24	0.3304406182743785
25	0.331566434238467


==> results/values_converted/fedavg_loss_fmnist_nd.csv <==
step	y
1	1.2148443001793618
2	0.6228432827970737
3	0.4696590336814515
4	0.6584000606927272
5	0.4008770991263095
6	0.455441083944188
7	0.4852300061047839
8	0.3844837406011085
9	0.4180160405451914
10	0.39710147916509025
11	0.3988193480736037
12	0.32965181019709
13	0.4264873473975989
14	0.40118526045710795
15	0.3125597281840758
16	0.3819435770569173
17	0.37742133309533116
18	0.5963734436023873
19	0.3731677638965368
20	0.3824956658830927
21	0.38667954653289954
22	0.3990078885099417
23	0.397832372997589
24	0.4061336050200564
25	0.386347990661112


==> results/values_converted/fedavg_loss_mnist.csv <==
step	y
1	1.8122222276911375
2	1.1600065791066831
3	0.8116835828411161
4	0.651174624993427
5	0.564648506593461
6	0.5087507065444818
7	0.4713645935452024
8	0.44527758135296286
9	0.42556408610996305
10	0.4096575069992599
11	0.3971761415893882
12	0.3859077138547385
13	0.3778706025494279
14	0.3693871205091977
15	0.36225301038922036
16	0.3557385807723352
17	0.3506100558140168
18	0.3457266775080294
19	0.34127757506723916
20	0.33724622493243733
21	0.33449354649770385
22	0.3296368862017475
23	0.3256487208481419
24	0.3234711547191887
25	0.319169157507396


==> results/values_converted/fedpaq_acc_cifar_iid.csv <==
step	y
1	0.2043245944271658
2	0.43533647988559304
3	0.4038473505137797
4	0.47133954937395356
5	0.48005609281519246
6	0.5268510712630664
7	0.5340588210094586
8	0.5322545875042491
9	0.5871549808101557
10	0.6015669625488701
11	0.5871601115973935
12	0.5991623972819214
13	0.5835605614809974
14	0.6099637525486945
15	0.6360615149595846
16	0.6348611246502834
17	0.6213589597342001
18	0.6435647006271695
19	0.6387655672042024
20	0.6456616709697413
21	0.637564906111455
22	0.6360628683906695
23	0.6405622391910589
24	0.636058006442293
25	0.6402624780269199
26	0.6423640400205682
27	0.6390639778541338
28	0.6414628683362212
29	0.643264670138023
30	0.6438644617913084
31	0.6459665619488256
32	0.6399656901330809
33	0.642065091206768
34	0.6441650319027625
35	0.6432646720826078
36	0.6390623575287725
37	0.6429622108623462
38	0.6378638578421326
39	0.6411668903619897
40	0.6432641310018616
41	0.6393629276402266
42	0.6399648811857659
43	0.6402632889188199
44	0.6429657208380765
45	0.6390631703652575
46	0.6399637980519809
47	0.639960288562397
48	0.6417610082027063
49	0.639662417534773
50	0.6456635615924027
51	0.6381628081143716
52	0.6393615776121653
53	0.6372624458634858
54	0.635461184656284
55	0.6402603180792511
56	0.6366618452628853
57	0.6357636458765457
58	0.6309596534220795
59	0.6387582774415882
60	0.6333636751775508
61	0.6378603483525487
62	0.6414593578743447
63	0.6399627173489272
64	0.6384649980650408
65	0.6360620560403308
66	0.6369607960212704
67	0.6375584262684484
68	0.6378587270548949
69	0.6384609460362719
70	0.639060466419965
71	0.6384622970366257
72	0.63785980629951
73	0.6387596264973571
74	0.6366602259098163
75	0.6378619672194713
76	0.6372613666188708
77	0.6378608860302714
78	0.635764455310007
79	0.6351619650590375
80	0.6366618452628853
81	0.6369621460493318
82	0.6384633772535332
83	0.6357617562261768
84	0.636962957427378
85	0.6369624158604855
86	0.6366604962071164
87	0.6369616069131704
88	0.6363620865294773
89	0.6375616674053172
90	0.6339594162605061
91	0.6378608865164176
92	0.6408611889771517
93	0.638162538789364
94	0.6390612792564498
95	0.6378616974083176
96	0.6357655369853532
97	0.6369670070254158
98	0.6414636792281211
99	0.64146556887849
100	0.6399656886746423


==> results/values_converted/fedpaq_acc_cifar_nd.csv <==
step	y
1	0.12397203524107764
2	0.1422568885317835
3	0.11145669687015669
4	0.0905860869936464
5	0.11773972626499046
6	0.29227746397671944
7	0.14977055857995336
8	0.2343469781154961
9	0.22832631891125707
10	0.11145669687015669
11	0.12077780002799181
12	0.12369643508934003
13	0.15022508990703226
14	0.1965290110923779
15	0.1006701445617903
16	0.1341641851207826
17	0.06940652111803193
18	0.2566996718439887
19	0.3040502198578004
20	0.30723427108969165
21	0.2484827068901689
22	0.12842071879962272
23	0.22628888842964603
24	0.28601018172350573
25	0.23375479316150374
26	0.2577936665975475
27	0.3712503845531874
28	0.3467217205812479
29	0.22125251772075505
30	0.23004841977690324
31	0.23789688274469076
32	0.330040959271309
33	0.344754708298688
34	0.10342215791788441
35	0.331795693555583
36	0.19597489764211495
37	0.3556231440969171
38	0.32720748593989885
39	0.3608349305729279
40	0.37298079485339936
41	0.3873910562065059
42	0.40291392051324776
43	0.23922746507318673
44	0.21164202778568586
45	0.2808501647157315
46	0.38589047355577466
47	0.34476758409084374
48	0.37753436942850277
49	0.22951018345160334
50	0.307278746450012
51	0.14105618046169197
52	0.3762871030981378
53	0.29849298705270433
54	0.4266916466470549
55	0.2829273363774862
56	0.3658008542679463
57	0.4312551900421309
58	0.43294893395696904
59	0.423259846371626
60	0.4312161005202577
61	0.11145669687015669
62	0.30233958428296576
63	0.29479029199089296
64	0.24080604532928276
65	0.2602283507157239
66	0.3106704680002454
67	0.33830699428289085
68	0.3215381972020552
69	0.39090157651603824
70	0.1419974329128853
71	0.3630044136817832
72	0.3511750757823076
73	0.3600632405220124
74	0.28076775195142795
75	0.36164678452691773
76	0.3918637076802476
77	0.41523812827336076
78	0.05186913759587214
79	0.3969271760372537
80	0.11145669687015669
81	0.23397363666436258
82	0.22865099450374535
83	0.3045240845051889
84	0.1153782471507433
85	0.28398818427029576
86	0.26080227942210216
87	0.23698338229137736
88	0.18850063122903707
89	0.21399020490173645
90	0.03845472549781167
91	0.14002236767933549
92	0.272671225826884
93	0.29019053453981114
94	0.3703385407937863
95	0.3155937943646825
96	0.12478374828742389
97	0.20339757539204487
98	0.34945328143036697
99	0.29876517074821723
100	0.23364509371119035


==> results/values_converted/fedpaq_acc_fmnist_iid.csv <==
step	y
1	0.7632791662405595
2	0.8433877628478385
3	0.8652886137340158
4	0.8595866926766563
5	0.8766870601118054
6	0.8700877466708367
7	0.8298864049344853
8	0.8244864001274714
9	0.8772849611424296
10	0.8970907347394276
11	0.9045966185185502
12	0.8892934588033953
13	0.8934887475720156
14	0.9000923857697843
15	0.9012935840541084
16	0.904897187657712
17	0.9027934657163947
18	0.9090962591300934
19	0.9048969188188506
20	0.8940923219290625
21	0.9057943068271439
22	0.9078953291984847
23	0.9081942799568701
24	0.9084956599879314
25	0.9036957161592106


==> results/values_converted/fedpaq_acc_fmnist_nd.csv <==
step	y
1	0.6858966695587622
2	0.7548441267137666
3	0.7974107915145652
4	0.7657148740339134
5	0.8000386501244133
6	0.849254652342131
7	0.8084478176673717
8	0.8307068741245414
9	0.8254578040598624
10	0.8544365178370324
11	0.8588272219490057
12	0.8614329566945348
13	0.8495146743860295
14	0.8592183878633278
15	0.8394405860958177
16	0.8528872642509006
17	0.8324113112921004
18	0.860829864817858
19	0.8553227052155011
20	0.862102470142779
21	0.8542643082094198
22	0.850366326545572
23	0.8641020476569361
24	0.8554082352753022
25	0.8636469257824319


==> results/values_converted/fedpaq_acc_mnist.csv <==
step	y
1	0.3789437732418001
2	0.6258561749622367
3	0.6633596764304079
4	0.7341670638967455
5	0.7800722173131177
6	0.8052747521495296
7	0.820278690322853
8	0.8340811589422602
9	0.8445797851222027
10	0.8532820100987349
11	0.860482463762612
12	0.8649845380221475
13	0.8688846601945825
14	0.8721871521198397
15	0.8766857144590601
16	0.8802852660338948
17	0.8829849974108824
18	0.8877854803757645
19	0.8889864112796658
20	0.892586772774108
21	0.8922864724738077
22	0.8958868349405424
23	0.8961895659719579
24	0.8991890575407919
25	0.9003878275247318


==> results/values_converted/fedpaq_loss_cifar_iid.csv <==
step	y
1	2.080879673884861
2	1.5865044738664806
3	1.6963962440622342
4	1.5626922721373508
5	1.5456413777068396
6	1.426382810476482
7	1.633014997847975
8	1.5790058838294645
9	1.5241761922907837
10	1.4980953762275908
11	1.6131780719098978
12	1.614429631463551
13	1.799254929593759
14	1.6374030030242253
15	1.641243675897474
16	1.5654405771058635
17	1.6366949086428189
18	1.5935313036375278
19	1.618477859083611
20	1.6010661254299678
21	1.6294761145755114
22	1.66484171490107
23	1.6476949205135318
24	1.673443619889466
25	1.7196459077050512
26	1.6836092948126715
27	1.7126733992073297
28	1.7039051866731665
29	1.704535069102251
30	1.7116460909973634
31	1.7352918955859853
32	1.7287593104980246
33	1.7455895466021936
34	1.7494998172779466
35	1.731564974734778
36	1.7583866901237473
37	1.7618531897516536
38	1.7879446819670524
39	1.7779417183175303
40	1.7811485643398288
41	1.7938976710957875
42	1.7889782665657847
43	1.7923548001267335
44	1.7925008173787196
45	1.8086686561388763
46	1.8045696322709777
47	1.801902954227174
48	1.8168826720537885
49	1.812774841899168
50	1.8196539524042887
51	1.836623839812704
52	1.8297799618223427
53	1.8449896942056263
54	1.8618478631243633
55	1.8391460356610765
56	1.8478800150999752
57	1.8564957883527533
58	1.8675950359661515
59	1.8567889530738124
60	1.8926173931050865
61	1.8640150101092567
62	1.8638272499344282
63	1.8803710189983007
64	1.8824132646199567
65	1.8730158924591496
66	1.8753608113969011
67	1.8743845064862512
68	1.8798390961680511
69	1.8804977598971444
70	1.8876789120128479
71	1.8964919923412664
72	1.8979051129223523
73	1.8950957830983024
74	1.8966242893658487
75	1.902257142144211
76	1.8995261244183004
77	1.894902648133198
78	1.9220969855087928
79	1.9143714441968411
80	1.9216161929126836
81	1.9149044987463644
82	1.9117601135633315
83	1.911481586655732
84	1.924284342706579
85	1.919398578980861
86	1.925962847844996
87	1.9201210173908168
88	1.9212550721725041
89	1.9199961134524017
90	1.94843620228188
91	1.921501604744596
92	1.9357054052215563
93	1.9418844662018808
94	1.9257393241679743
95	1.9374550355650306
96	1.9379316599849037
97	1.9385948015196417
98	1.9368762569387432
99	1.9401856521711744
100	1.9416327614559628


==> results/values_converted/fedpaq_loss_fmnist_iid.csv <==
step	y
1	0.6737194610114144
2	0.44808105236054036
3	0.3893816051381578
4	0.3804398245400864
5	0.35023256964666355
6	0.3635836207505428
7	0.5884130939219829
8	0.5071000508313561
9	0.38601472978294343
10	0.3234896662175888
11	0.2901014038617283
12	0.3301549573542655
13	0.35184791165538415
14	0.3221903797065822
15	0.3237337579946778
16	0.3074308502005272
17	0.3191577364491372
18	0.3154267954318472
19	0.3300981667801456
20	0.367005426542844
21	0.3278490456238617
22	0.3311081172162407
23	0.3321851831797969
24	0.3366966494346501
25	0.336219023601307


==> results/values_converted/fedpaq_loss_fmnist_nd.csv <==
step	y
1	0.8279368768497334
2	0.6232953336929214
3	0.5068073407925228
4	0.6158235249365054
5	0.5051651255604542
6	0.3993234082811819
7	0.4929544727574806
8	0.4442549633491955
9	0.4507288832821053
10	0.3866976639741153
11	0.3840345166607639
12	0.3791132394526647
13	0.4298403899413814
14	0.40089314054966313
15	0.4921077069018303
16	0.437053724786596
17	0.5254274358954737
18	0.4014946533871809
19	0.4552617749018015
20	0.4172149543716259
21	0.4504913329766133
22	0.46226056599770154
23	0.4224962480091465
24	0.45874440882735207
25	0.4198107685598622


==> results/values_converted/fedpaq_loss_mnist.csv <==
step	y
1	2.2015970873467885
2	1.982675125532382
3	1.6652234739059806
4	1.3291683514626793
5	1.0643523065599636
6	0.8857068723828235
7	0.7641931453553757
8	0.6810867585221677
9	0.6221016390596179
10	0.5741298993428549
11	0.5396230151944428
12	0.5112692000913863
13	0.4870314844871404
14	0.46771492075176163
15	0.4508296687736047
16	0.4374964650404049
17	0.4240943871655336
18	0.4132893527909653
19	0.4048373194971923
20	0.3952454494761162
21	0.3904738008189122
22	0.38277994948859834
23	0.37579226484893863
24	0.37086575090473844
25	0.3645893816042332


==> results/values_converted/hybrid_acc_cifar_iid.csv <==
step	y
1	0.10301416832330709
2	0.09960947533602281
3	0.3957341184244809
4	0.43503212950110876
5	0.43714286944930153
6	0.5643572820241386
7	0.5745520964696119
8	0.5199458002381999
9	0.5592546066778562
10	0.5643548517791698
11	0.5646551545102011
12	0.5607552987458964
13	0.6069648078943612
14	0.5892595175325427
15	0.6051632715283972
16	0.6531551405189129
17	0.6237559629966497
18	0.6387566624638353
19	0.635158731214362
20	0.6399586769876676
21	0.6507689408839775
22	0.6033563442869662
23	0.6468588264620746
24	0.6555613241666379
25	0.6564589805276464
26	0.6648633388518709
27	0.6582659150612709
28	0.6396597247708438
29	0.660661834217643
30	0.6351657550549922
31	0.6459668351630029
32	0.6690680792753589
33	0.6627623184251149
34	0.6573596116173935
35	0.6594627958809881
36	0.6414604453834456
37	0.6600636658065963
38	0.6588670591733488
39	0.6489663306210068
40	0.6465579865394667
41	0.6591627649056954
42	0.6390688451501187
43	0.6573609611593086
44	0.6399675817280347
45	0.6342670121571753
46	0.6492636610540307
47	0.6531589217642355
48	0.6465628470294046
49	0.645064048500903
50	0.6678595887976898
51	0.6540636000212893
52	0.6462652477575194
53	0.6426608322897233
54	0.655569962985021
55	0.6594698158324485
56	0.6522642299228951
57	0.6492671758912232
58	0.6576715283816928
59	0.6507648883690624
60	0.6669694890935721
61	0.6456681581049414
62	0.6552648017086368
63	0.6507619204463709
64	0.669966279633991
65	0.6393677949362115
66	0.6549626137025525
67	0.6432673765140465
68	0.6588640859030488
69	0.631865961727419
70	0.6723627388988169
71	0.6513644082666094
72	0.6558608106581608
73	0.6636664585182999
74	0.6543633641023057
75	0.6552648041393678
76	0.6585681059842324
77	0.6498702028476229
78	0.6525734427419021
79	0.6429670757275999
80	0.655561862816653
81	0.6537654601548041
82	0.6588608447661799
83	0.65496180183836
84	0.6471602055208437
85	0.6570590405336469
86	0.6489557987492313
87	0.6519625805668259
88	0.6504610785791782
89	0.6501640218464778
90	0.6708663711014307
91	0.6516633634003105
92	0.6504581072534631
93	0.6459606285341737
94	0.65256156278665
95	0.6453589443136419
96	0.6729649642000949
97	0.6387623333595269
98	0.6567641432624693
99	0.6483695059181205
100	0.6510603276932788


==> results/values_converted/hybrid_acc_cifar_nd.csv <==
step	y
1	0.0737519974165817
2	0.10890955989178412
3	0.1333591578898647
4	0.30383958442033954
5	0.49982098428582494
6	0.42604843482603627
7	0.5206790322773237
8	0.4789986487345479
9	0.537273850712527
10	0.5261606014153886
11	0.5859985819999378
12	0.6225184854595688
13	0.5997466274812905
14	0.5190550936274226
15	0.48074863876158985
16	0.6083037818879613
17	0.6094810686155009
18	0.6019016429203184
19	0.6183916453579025
20	0.651597954696335
21	0.623976376992884
22	0.6623903923860858
23	0.6482938663100283
24	0.6637247605979928
25	0.636699156068539
26	0.6722833098189153
27	0.6616538669621058
28	0.637433671531268
29	0.6692340488731888
30	0.66708014502824
31	0.679249071001033
32	0.6847424192119617
33	0.65837125279832
34	0.6881620603463579
35	0.6701559651711548
36	0.6879235283482236
37	0.6532342825150389
38	0.6949222090949493
39	0.6565699667273374
40	0.6394769427217515
41	0.6726638826866917
42	0.6923343791135386
43	0.65846097983535
44	0.6536785434818789
45	0.6682269702536385
46	0.6756425254784796
47	0.6683727002013263
48	0.6855200952642693
49	0.6643295799827088
50	0.6816661498854608
51	0.6250480904245337
52	0.6799969479616926
53	0.6501909338355162
54	0.6763767566386657
55	0.6804654027862913
56	0.662453702377199
57	0.6656646106051088
58	0.6779967435553802
59	0.6610512707655479
60	0.6759795113028632
61	0.6663980372035306
62	0.6871608939930115
63	0.6596281438770485
64	0.6569267949209411
65	0.6631722777756607
66	0.6539434697961582
67	0.6722047221740279
68	0.6705995637275017
69	0.6866275911294063
70	0.6529213722092844
71	0.6747474526802447
72	0.6695679131422424
73	0.6706886283540386
74	0.6687340920280057
75	0.6649503156195503
76	0.6624280898930466
77	0.6749257240845901
78	0.661993879454042
79	0.6521190303858603
80	0.6450905732772587
81	0.6581696620912458
82	0.6706381368718626
83	0.6723595332067434
84	0.6674526051714263
85	0.6619304273116574
86	0.6522978220494274
87	0.6136593223786571
88	0.6654932909030405
89	0.6512469915054413
90	0.6539893965628885
91	0.6762881411957147
92	0.673040245134831
93	0.6615951444162101
94	0.664496169005918
95	0.6387771691740665
96	0.6726191840492199
97	0.6432178655729429
98	0.6633652127691511
99	0.6658780020324486
100	0.6448002960515979


==> results/values_converted/hybrid_acc_fmnist_iid.csv <==
step	y
1	0.1062188087367943
2	0.4419368740296156
3	0.6561624614726688
4	0.8184839152785588
5	0.8655897283292396
6	0.8730831925308028
7	0.8502876507755772
8	0.8766876045955753
9	0.876990063871252
10	0.889589982233689
11	0.8823865557856583
12	0.9000929297674082
13	0.8928916637531924
14	0.9015952397300784
15	0.9018966202472862
16	0.8880938827890178
17	0.902192869004964
18	0.8784907573977309
19	0.8967969191435964
20	0.8988906488354456
21	0.8991914892441996
22	0.8928892344805158
23	0.8964955361956574
24	0.9024950609002179
25	0.898893619188868


==> results/values_converted/hybrid_acc_fmnist_nd.csv <==
step	y
1	0.16336932332109472
2	0.2155450389987786
3	0.44865687793179615
4	0.589271920785888
5	0.6598551784512151
6	0.7040931665194646
7	0.8162288588458164
8	0.8385110287995777
9	0.7961022775300618
10	0.809980936645797
11	0.8581399727175086
12	0.8687866498709141
13	0.8370987677716178
14	0.872136985898059
15	0.8758180189524589
16	0.8832197914668916
17	0.8750037560269602
18	0.8635955554847188
19	0.8433973028964213
20	0.8643463828016374
21	0.8724292567200824
22	0.8655810784282592
23	0.8920310332381702
24	0.8484760208924219
25	0.8726129311735052


==> results/values_converted/hybrid_acc_mnist.csv <==
step	y
1	0.0887014377113387
2	0.8922807972028002
3	0.9387895249762193
4	0.9516919016420405
5	0.9432905175604086
6	0.945693728910126
7	0.95109346341984
8	0.944791210114595
9	0.9477917823864829
10	0.9375918352091869
11	0.9543937953974281
12	0.9585931366809634
13	0.955293074514529
14	0.9543929859639668
15	0.9639952990049151
16	0.9549925039169288
17	0.9459956509942264
18	0.9582958067340859
19	0.9537945457971814
20	0.9543905528021206
21	0.9558966459546986
22	0.9552936141368367
23	0.967299141930526
24	0.954094033747143
25	0.9621959289065208


==> results/values_converted/hybrid_loss_cifar_iid.csv <==
step	y
1	2.3022492758819126
2	2.2998984051723577
3	1.64477898732628
4	1.5421414415005839
5	1.5002109530878396
6	1.2454371150105772
7	1.2087730619952444
8	1.4008696974128565
9	1.2877018241026792
10	1.2500806655963903
11	1.311971377010214
12	1.2763900658836105
13	1.230820799782367
14	1.27034329541839
15	1.2554377945485933
16	1.1609397626946074
17	1.3146570406266245
18	1.3090421150584068
19	1.2358253989676045
20	1.254875651179868
21	1.2364637572737454
22	1.4870771869252544
23	1.292157849284074
24	1.301182349952105
25	1.2779839404738775
26	1.2175734488412564
27	1.2919995466081222
28	1.3846776644961096
29	1.2742177536635653
30	1.3158770770666086
31	1.3763008508602137
32	1.2907747339994886
33	1.3095827294011178
34	1.3266310555563652
35	1.3366448763716587
36	1.3268973453961226
37	1.32945082568922
38	1.2961055674854784
39	1.3844100187892785
40	1.3430909903386388
41	1.3003612239189846
42	1.4593589844876782
43	1.324854756417376
44	1.373225129154971
45	1.369465588092661
46	1.4243732050950915
47	1.3520793261701123
48	1.3254537954367642
49	1.4047467701434373
50	1.311802795582121
51	1.3502570943291612
52	1.3900388065773626
53	1.333341043345248
54	1.3689634564972266
55	1.3328938500286758
56	1.3569704754875473
57	1.3466682580008795
58	1.3984072046382916
59	1.3846108575429497
60	1.332441730539326
61	1.3570969448839263
62	1.3934559944403482
63	1.4934769724712262
64	1.333719379580704
65	1.4665241353761462
66	1.3189423153645778
67	1.3515961548604658
68	1.3861056122377835
69	1.4328675306204597
70	1.3115192702536893
71	1.4151846669366186
72	1.3894990947273016
73	1.3545713993367796
74	1.4082603990012306
75	1.3399214816100598
76	1.444348355903305
77	1.3803225915567172
78	1.4058903363457036
79	1.4078802924023135
80	1.4269603113494334
81	1.353299346407934
82	1.3912923662933616
83	1.370842733220084
84	1.4306096413312217
85	1.435607570876526
86	1.436443483225047
87	1.4327513347543326
88	1.440920952129679
89	1.4316347413616712
90	1.3912364891474576
91	1.3538772403174535
92	1.4621455657242513
93	1.430662715789115
94	1.4768429972407986
95	1.469377370163946
96	1.3834811021642863
97	1.4511565020089388
98	1.5139033237520796
99	1.4643131067829378
100	1.4065018137975602


==> results/values_converted/hybrid_loss_cifar_nd.csv <==
step	y
1	2.3043207345684387
2	2.336225143138742
3	2.5256860139342203
4	2.194699159199198
5	1.4634421399832094
6	1.5243202874307353
7	1.327845232518359
8	1.5247524746575396
9	1.359581313060933
10	1.474606812436052
11	1.230030383096618
12	1.1654668493771856
13	1.21047626624997
14	1.5929996370462234
15	2.0713928493419185
16	1.32148471080027
17	1.2815150215217102
18	1.328059402966028
19	1.3216694455594833
20	1.177153905168188
21	1.2849071763441746
22	1.2017250038439298
23	1.20780048388438
24	1.2189834404211202
25	1.3763921174001086
26	1.1805212150703366
27	1.227864535882032
28	1.3887793823144576
29	1.247856573912628
30	1.2355292734982295
31	1.2074234863622642
32	1.1788314854972832
33	1.2872935122924545
34	1.1606927211775937
35	1.2853936488926008
36	1.2272853256078906
37	1.319691870324243
38	1.181579053224408
39	1.2919916782862055
40	1.4913093867484
41	1.3727607419747117
42	1.2077879160037377
43	1.306869653999531
44	1.3355678438397884
45	1.305060817560722
46	1.201909481139484
47	1.3561451682997951
48	1.2335166307183871
49	1.3934811195512466
50	1.2875158117936292
51	1.4930557113593748
52	1.262851732002504
53	1.488478747674388
54	1.2643215508439047
55	1.2733070282570689
56	1.394595361614563
57	1.356231543613003
58	1.289913331787663
59	1.3130629701792564
60	1.3424895349118302
61	1.3691213924388332
62	1.2240800800731504
63	1.3660002660854638
64	1.37342672802522
65	1.3839658961333523
66	1.4040718145109663
67	1.3152036628779955
68	1.47885368601791
69	1.2422869345246377
70	1.358290799420086
71	1.2408862908681233
72	1.3382548063775566
73	1.3052457091997478
74	1.3872043153247369
75	1.3514533074219115
76	1.3058660225012164
77	1.3020344544903166
78	1.3457512866504917
79	1.4480541309237382
80	1.4689254007654526
81	1.3804733826156683
82	1.284126553437331
83	1.3482747059219615
84	1.246024609645014
85	1.3315339232407837
86	1.4264506484446666
87	1.654028749840388
88	1.3809090718130674
89	1.3849530111571624
90	1.3943763110103753
91	1.2992029076438592
92	1.26941838666026
93	1.3418694482145355
94	1.3711163696802438
95	1.4694257361308491
96	1.461000892808048
97	1.57522320188935
98	1.373202145212619
99	1.3258428532613056
100	1.5118226651863906


==> results/values_converted/hybrid_loss_fmnist_iid.csv <==
step	y
1	2.302639707373028
2	1.6159352239745537
3	0.8262980715526749
4	0.4950204043820425
5	0.3794675455091953
6	0.33820317787091153
7	0.4185440751782345
8	0.3522627423502038
9	0.3574912346253479
10	0.3163222119663701
11	0.35227147724726454
12	0.2988362960224569
13	0.3113129732578751
14	0.303129804472361
15	0.295611673598886
16	0.3250342594711694
17	0.2879670721219174
18	0.35844091737982103
19	0.332151725588709
20	0.3440467897135325
21	0.33317214730728
22	0.3235209343617934
23	0.3628875486331411
24	0.3345022905062456
25	0.3439641484547548


==> results/values_converted/hybrid_loss_fmnist_nd.csv <==
step	y
1	2.2982015014788426
2	2.2925365946288
3	2.714706638874173
4	1.0509176536014544
5	1.0437984412746613
6	0.8439648631821938
7	0.569210888931635
8	0.4735691977842767
9	0.5816296443600004
10	0.6015607336617129
11	0.407423226266725
12	0.4095084478013737
13	0.4719740510021703
14	0.42826172657226075
15	0.372353824909549
16	0.3722969108059014
17	0.413738039478098
18	0.4512644600109019
19	0.520194360727878
20	0.4537012727418002
21	0.4447480310325973
22	0.4520147400939461
23	0.3789974959437136
24	0.5521170414141873
25	0.4820400506667217


==> results/values_converted/hybrid_loss_mnist.csv <==
step	y
1	2.306247974075428
2	0.3337555071040027
3	0.2011222247869232
4	0.1720428856024325
5	0.2083841893601768
6	0.1942956912742875
7	0.2148114764946128
8	0.2236248996212716
9	0.2141491924360855
10	0.2566880314218865
11	0.1842777239795279
12	0.1633212553946921
13	0.1765076359569078
14	0.2164078367398445
15	0.1607956411761276
16	0.1818305103450861
17	0.2233623579712269
18	0.1940805311724119
19	0.2307266733541239
20	0.2149196896750112
21	0.1986607206259409
22	0.2010614728779182
23	0.1647642324529107
24	0.2212778908012509
25	0.1731732688283119


==> results/values_converted/merged_fedavg_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.20708416136383656	2.5402273456490847	-2.333143184285248	0.08152190035404211
2	0.3482553843753298	1.9592385007824398	-1.61098311640711	0.17775037723010603
3	0.3855097804587167	1.905729688856394	-1.5202199083976773	0.2022898529051925
4	0.4188334563460494	2.0775358753581608	-1.6587024190121114	0.20160106946785367
5	0.47765316023815124	1.8387458969240427	-1.3610927366858914	0.259771161659414
6	0.47782017020307915	2.067109301189047	-1.5892891309859678	0.23115379898715974
7	0.43853849434316805	2.2536554550200667	-1.8151169606768986	0.1945898568569634
8	0.44576672781243826	2.388891042497879	-1.943124314685441	0.1865998565930139
9	0.48747899868931804	2.1930618042324794	-1.7055828055431614	0.22228237960539401
10	0.4219010494320136	2.824964169601321	-2.4030631201693073	0.14934739791693757
11	0.4863345571324158	2.4076076834527744	-1.9212731263203586	0.20199908749874385
12	0.5237446324995463	2.289011752996814	-1.7652671204972679	0.22880818743100328
13	0.5195137133880392	2.364413273924775	-1.844899560536736	0.21972204137073684
14	0.5127658152864086	2.47528987282444	-1.9625240575380314	0.20715384442217938
15	0.526563934017068	2.3931533889313688	-1.8665894549143007	0.22002932793702162
16	0.5094932722690856	2.7367685556860857	-2.227275283417	0.1861660056524947
17	0.5258535216854558	2.4824358445579198	-1.956582322872464	0.21182965139661245
18	0.48957212468857375	2.831173418476713	-2.3416012937881394	0.1729219834307302
19	0.5240889996929742	2.444197758919969	-1.920108759226995	0.21442168320305613
20	0.5220950563482614	2.576713928878628	-2.0546188725303667	0.20262049600099355
21	0.5283315772915361	2.5931600732618563	-2.0648284959703203	0.20374044036146202
22	0.5286332442071928	2.593326440219345	-2.0646931960121524	0.20384369432644345
23	0.5250662602557986	2.580199436427959	-2.0551331761721605	0.20349832296208845
24	0.5341992596205108	2.608773738466628	-2.074574478846117	0.20477025266545243
25	0.5244652210655806	2.6828125283458903	-2.1583473072803097	0.19549081926870068
26	0.5267889086114003	2.692446978087061	-2.165658069475661	0.19565432892169032
27	0.5344556038114302	2.6871382636774985	-2.1526826598660684	0.19889397171958625
28	0.5317397606772002	2.7199106064050653	-2.188170845727865	0.19549898348498168
29	0.5273009413814976	2.7564656667740146	-2.229164725392517	0.1912960302116353
30	0.5183943988637507	2.7871246714189053	-2.2687302725551546	0.18599612795213735
31	0.5352308789481616	2.7482659433065115	-2.21303506435835	0.19475221395666278
32	0.5088191608745506	3.0204054854401217	-2.511586324565571	0.1684605466526631
33	0.5210621257971276	2.74489888401283	-2.2238367582157026	0.18982925998974595
34	0.5281432171877226	2.770962687367644	-2.2428194701799216	0.19059917973253393
35	0.5356982446052632	2.696226359472337	-2.160528114867074	0.19868444677740527
36	0.5374941361943317	2.7386026039190257	-2.201108467724694	0.19626583771683503
37	0.5406261075028236	2.723956417697367	-2.1833303101945436	0.19847090871414166
38	0.5416391701677047	2.7487480486427365	-2.2071088784750317	0.19704940526093637
39	0.5359419468915152	2.6858525017619264	-2.149910554870411	0.19954258267887387
40	0.5362580657703427	2.752625824592855	-2.2163677588225124	0.1948169122846518
41	0.5315305492695216	2.774971925885095	-2.2434413766155736	0.191544477403872
42	0.5406264353086944	2.811738050728234	-2.2711116154195397	0.19227482206101137
43	0.5394639359240431	2.768751964245725	-2.229288028321682	0.19484010880787042
44	0.5427560190217481	2.786150624151507	-2.243394605129759	0.19480498016469908
45	0.542072871587124	2.798666637410902	-2.2565937658237782	0.19368968865534794
46	0.5406748793154182	2.853084735002918	-2.3124098556874997	0.18950536967483778
47	0.5431460367457839	2.827366682569485	-2.284220645823701	0.19210314607341494
48	0.5429010232360488	2.8435829973451803	-2.3006819741091316	0.19092146135129387
49	0.5395875899994581	2.882120484620557	-2.342532894621099	0.18721895597584898
50	0.5419776226030301	2.887393330475486	-2.345415707872456	0.18770481146631
51	0.539457365554199	2.880523198387466	-2.341065832833267	0.18727756262591974
52	0.5468755981566363	2.8805740745126625	-2.3336984763560262	0.18984951683655696
53	0.5471989430170494	2.9099022424644496	-2.3627032994474	0.18804719043521706
54	0.5479251185353154	2.833122459820705	-2.2851973412853894	0.1933997292287866
55	0.5461556652023436	2.9249670825682106	-2.378811417365867	0.18672198623704933
56	0.5437061857167342	2.9308705646845445	-2.3871643789678103	0.18551013149915513
57	0.5438171978874822	2.9466137612084142	-2.402796563320932	0.18455666066627432
58	0.5439886403578796	2.953726819885817	-2.4097381795279373	0.18417026072072776
59	0.5475910986054596	2.9596328741767564	-2.412041775571297	0.1850199399841363
60	0.5418143895318303	3.0223085392021907	-2.4804941496703603	0.17927169933554762
61	0.5432976113299287	2.97130387174557	-2.4280062604156414	0.18284821511112298
62	0.5474020828899046	2.942798217608161	-2.3953961347182564	0.18601414047160836
63	0.5419257295084489	3.039282263800967	-2.497356534292518	0.17830713987309554
64	0.5473652973702358	3.016753015464294	-2.469387718094058	0.18144186572448814
65	0.5470127207776102	3.0259214067998053	-2.478908686022195	0.18077558714532888
66	0.5491986300907148	3.016368967788725	-2.4671703376980103	0.1820727616995079
67	0.5345845170332063	3.0295168194755413	-2.494932302442335	0.17645867216580263
68	0.5400281895945923	3.050081489160577	-2.5100532995659846	0.17705369175978258
69	0.5425443419438244	3.041401875481025	-2.4988575335372007	0.1783862713223827
70	0.5431192706838165	3.035890356331775	-2.4927710856479584	0.17889950068917018
71	0.5386443214801866	2.992886509589923	-2.4542421881097365	0.179974856365082
72	0.5142833569339308	2.9176874602508236	-2.403404103316893	0.17626403176407363
73	0.5338759147600978	2.964603799151656	-2.4307278843915583	0.18008339364337203
74	0.5408453383682034	2.859078649234977	-2.318233310866774	0.18916770149755902
75	0.522806124291615	2.984383960907118	-2.4615778366155032	0.17518058312473295
76	0.5284429172681548	2.8681683370320226	-2.3397254197638677	0.1842440377723947
77	0.5341102532003901	2.8561219328571315	-2.3220116796567414	0.1870054093930216
78	0.538203066273311	2.862074486983477	-2.323871420710166	0.18804649104716095
79	0.5384443028893179	2.86188667723899	-2.323442374349672	0.1881431243557665
80	0.5374539015868055	2.909575393240983	-2.3721214916541777	0.18471901466727217
81	0.5380621667586091	2.930725442708757	-2.392663275950148	0.18359350796960489
82	0.5405006433689048	2.9166690118859484	-2.3761683685170434	0.1853143566558716
83	0.5435209468949074	2.961654424731518	-2.418133477836611	0.18351936691904402
84	0.5432171421148763	2.9860995948892106	-2.4428824527743345	0.1819152787889105
85	0.5427680053146738	2.979524614287398	-2.436756608972724	0.18216597402496235
86	0.542908577023505	2.9890597242585297	-2.4461511472350246	0.18163189273237448
87	0.5455505213125267	2.9603140865511737	-2.4147635652386468	0.18428805306440427
88	0.528874153017329	3.0406674323092235	-2.5117932792918944	0.17393357315513513
89	0.5459068747988803	2.96820342797381	-2.4222965531749296	0.18391828127910725
90	0.5400247405067349	2.9930746513624364	-2.4530499108557016	0.18042474766096134
91	0.5371821220151031	2.9975101737339607	-2.4603280517188577	0.17920944019811205
92	0.5331799543916566	3.32647530094543	-2.7932953465537738	0.16028375519195406
93	0.5407484503547558	3.0811792163597373	-2.5404307660049814	0.17550048557013792
94	0.538971115428457	3.089189324171089	-2.5502182087426317	0.17447008167049663
95	0.5431384829583277	3.053942709808329	-2.5108042268500013	0.17784828753841722
96	0.5380886050147057	3.0984095598704333	-2.5603209548557277	0.17366606734215806
97	0.5445742441673146	3.0233644545399074	-2.4787902103725927	0.18012193056922343
98	0.5407776820869684	3.061720900951341	-2.5209432188643723	0.17662540049051612
99	0.5419690853979616	3.0853313219816747	-2.543362236583713	0.175659929868816
100	0.5446525755179924	3.0584316157422102	-2.5137790402242177	0.17808231216737366


==> results/values_converted/merged_fedavg_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.5793206523514525	1.2148443001793618	-0.6355236478279094	0.47686822706188625
2	0.7770337434741846	0.6228432827970737	0.15419046067711095	1.2475589806621665
3	0.8291468124364497	0.4696590336814515	0.3594877787549982	1.7654228606717142
4	0.7729451155788544	0.6584000606927272	0.1145450548861272	1.1739748368580976
5	0.8490098730188557	0.4008770991263095	0.4481327738925462	2.1178806514276354
6	0.8335584865711335	0.455441083944188	0.37811740262694554	1.8302223880423094
7	0.8243996620857242	0.4852300061047839	0.33916965598094034	1.6989873559423367
8	0.8523352635060962	0.3844837406011085	0.4678515229049877	2.216830391852817
9	0.850789676574359	0.4180160405451914	0.4327736360291676	2.035303848894627
10	0.8569791547271426	0.39710147916509025	0.45987767556205233	2.1580859757764936
11	0.85544983928069	0.3988193480736037	0.45663049120708626	2.144955659656855
12	0.87596567226143	0.32965181019709	0.54631386206434	2.6572450646191292
13	0.853952909238596	0.4264873473975989	0.4274655618409971	2.0022936071291
14	0.8628871486122597	0.40118526045710795	0.46170188815515173	2.1508445403020193
15	0.884810256461333	0.3125597281840758	0.5722505282772572	2.830851668874389
16	0.8654330035752172	0.3819435770569173	0.48348942651829996	2.2658660412231253
17	0.8683011102887486	0.37742133309533116	0.4908797771934174	2.3006147537062533
18	0.8230148259773081	0.5963734436023873	0.22664138237492082	1.3800326305704858
19	0.872637401197553	0.3731677638965368	0.4994696373010162	2.338458629708731
20	0.872100686299825	0.3824956658830927	0.48960502041673226	2.280027569687812
21	0.8712837276909325	0.38667954653289954	0.484604181158033	2.2532448715498665
22	0.8705360405143473	0.3990078885099417	0.4715281520044056	2.181751398318891
23	0.8721735972896695	0.397832372997589	0.4743412242920805	2.1923142372624684
24	0.8685203803149436	0.4061336050200564	0.4623867752948872	2.138508973880561
25	0.8747715267755679	0.386347990661112	0.48842353611445594	2.2642061697709686


==> results/values_converted/merged_fedpaq_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.12397203524107764	7.654367425068906	-7.530395389827828	0.016196248258620684
2	0.1422568885317835	4.835346887018455	-4.693089998486671	0.029420203257702397
3	0.11145669687015669	44.81623867706016	-44.704781980190006	0.0024869712438035925
4	0.0905860869936464	284.4671627484231	-284.37657666142945	0.0003184412784774545
5	0.11773972626499046	9.365274349725786	-9.247534623460796	0.01257194629249899
6	0.29227746397671944	1.8547533814615185	-1.562475917484799	0.1575829246746432
7	0.14977055857995336	389.1777945310491	-389.0280239724691	0.0003848383969506156
8	0.2343469781154961	2.1882170340038622	-1.9538700558883662	0.10709494232194751
9	0.22832631891125707	4.436573773377226	-4.208247454465969	0.05146456027999372
10	0.11145669687015669	28.36129591445373	-28.249839217583574	0.0039298873072318346
11	0.12077780002799181	13.95108140741356	-13.830303607385567	0.008657235694807036
12	0.12369643508934003	18.1921613329232	-18.06846489783386	0.006799435908557302
13	0.15022508990703226	13.041252784522964	-12.891027694615932	0.011519222292057972
14	0.1965290110923779	3.130796490444077	-2.934267479351699	0.06277284744137855
15	0.1006701445617903	5.8775191040931904	-5.7768489595314	0.017127999519457475
16	0.1341641851207826	56.69598971178503	-56.56182552666425	0.0023663787470532675
17	0.06940652111803193	40.05236670607893	-39.982960184960895	0.0017328943782532792
18	0.2566996718439887	3.014930266473028	-2.7582305946290395	0.0851428219906581
19	0.3040502198578004	2.2902961064268044	-1.986245886569004	0.13275585531366269
20	0.30723427108969165	2.1122230654390752	-1.8049887943493836	0.14545540888280742
21	0.2484827068901689	3.0070196409774907	-2.758536934087322	0.0826342145151578
22	0.12842071879962272	6.123397103307669	-5.994976384508046	0.020972136286985615
23	0.22628888842964603	3.231529526013896	-3.00524063758425	0.0700253195608338
24	0.28601018172350573	2.765585831715246	-2.4795756499917405	0.10341757518765685
25	0.23375479316150374	4.107137650190067	-3.873382857028563	0.05691428252509224
26	0.2577936665975475	2.550043851198483	-2.2922501846009355	0.1010938166672899
27	0.3712503845531874	1.7166856638014072	-1.3454352792482198	0.21625996547818518
28	0.3467217205812479	2.0787243915438163	-1.7320026709625684	0.16679542527318506
29	0.22125251772075505	2.7675911865729854	-2.5463386688522305	0.0799440748311111
30	0.23004841977690324	4.112688652097933	-3.8826402323210303	0.05593625938598345
31	0.23789688274469076	3.6782866950633593	-3.4403898123186685	0.06467600321019373
32	0.330040959271309	2.0983695075713067	-1.7683285482999977	0.15728448040615114
33	0.344754708298688	1.9447354145746665	-1.5999807062759785	0.17727589261870383
34	0.10342215791788441	10.770870755484074	-10.667448597566189	0.009602023844655824
35	0.331795693555583	1.952644860394943	-1.6208491668393599	0.1699211662018572
36	0.19597489764211495	6.976350557043719	-6.780375659401604	0.02809132020513711
37	0.3556231440969171	1.814978085795548	-1.459354941698631	0.19593798124656653
38	0.32720748593989885	2.6491710021785257	-2.3219635162386267	0.12351316107404567
39	0.3608349305729279	1.8874893141872109	-1.526654383614283	0.1911719054243183
40	0.37298079485339936	1.818636223796464	-1.4456554289430645	0.20508817977017288
41	0.3873910562065059	1.7371244999606914	-1.3497334437541855	0.22300707518960283
42	0.40291392051324776	1.6515274585029225	-1.2486135379896748	0.2439644076150192
43	0.23922746507318673	3.297889922626715	-3.0586624575535284	0.07253955406651368
44	0.21164202778568586	2.9066382531889183	-2.6949962254032327	0.07281333575836509
45	0.2808501647157315	2.1790851831068228	-1.8982350183910912	0.12888443536037725
46	0.38589047355577466	1.8419744422958224	-1.4560839687400478	0.20949827674037708
47	0.34476758409084374	3.023246899247169	-2.6784793151563253	0.11403884447423307
48	0.37753436942850277	1.729850322498706	-1.3523159530702034	0.21824684039755513
49	0.22951018345160334	2.551385984131338	-2.3218758006797344	0.0899551004746124
50	0.307278746450012	2.6644029359758634	-2.3571241895258512	0.11532743082802298
51	0.14105618046169197	3.822344000263469	-3.681287819801777	0.036903057412660555
52	0.3762871030981378	1.6773877053410429	-1.301100602242905	0.22432923506992056
53	0.29849298705270433	2.1610002556026227	-1.8625072685499182	0.1381272329318598
54	0.4266916466470549	1.5797473728779412	-1.1530557262308863	0.2701011891342523
55	0.2829273363774862	3.227853682306078	-2.9449263459285917	0.08765184650465188
56	0.3658008542679463	2.0490778075692093	-1.683276953301263	0.1785197473378002
57	0.4312551900421309	1.5018777271173127	-1.0706225370751818	0.28714400605596385
58	0.43294893395696904	1.593185423516933	-1.160236489559964	0.27175049736755424
59	0.423259846371626	1.5737968351186058	-1.1505369887469798	0.2689418571935998
60	0.4312161005202577	1.5576375801683453	-1.1264214796480876	0.2768398138578904
61	0.11145669687015669	12301.324219754692	-12301.212763057822	9.06054461121168e-06
62	0.30233958428296576	1.9968957030846748	-1.694556118801709	0.15140479410210722
63	0.29479029199089296	2.2659326993511537	-1.9711424073602608	0.1300966664960257
64	0.24080604532928276	2.2494521018408946	-2.008646056511612	0.10705097657411929
65	0.2602283507157239	3.242195287788356	-2.981966937072632	0.08026300910782183
66	0.3106704680002454	2.0862961093216765	-1.775625641321431	0.1489100541016462
67	0.33830699428289085	2.003702645009928	-1.6653956507270369	0.16884091730727113
68	0.3215381972020552	2.0640534140752176	-1.7425152168731624	0.15577997810115685
69	0.39090157651603824	1.738167478193226	-1.3472659016771877	0.2248929284268048
70	0.1419974329128853	4.550075095131564	-4.408077662218679	0.03120771187990742
71	0.3630044136817832	1.81927267753293	-1.4562682638511468	0.19953271225878974
72	0.3511750757823076	1.957745175578712	-1.6065700997964045	0.17937731547964442
73	0.3600632405220124	1.8345448781617384	-1.474481637639726	0.19626842757868143
74	0.28076775195142795	3.272211549336037	-2.9914437973846093	0.08580366729356534
75	0.36164678452691773	2.0519338866136203	-1.6902871020867025	0.17624680070043014
76	0.3918637076802476	1.8029703428286583	-1.4111066351484107	0.2173434006085887
77	0.41523812827336076	1.6925778210837654	-1.2773396928104046	0.24532882367216277
78	0.05186913759587214	21.4867209995725	-21.43485186197663	0.0024140089859576077
79	0.3969271760372537	1.8656750988567807	-1.468747922819527	0.21275257098781605
80	0.11145669687015669	2163.1407156736277	-2163.029258976758	5.152540288389537e-05
81	0.23397363666436258	2.132757335104079	-1.8987836984397164	0.10970476186682392
82	0.22865099450374535	2.354986329505473	-2.1263353350017278	0.09709228060820094
83	0.3045240845051889	1.9711079732687384	-1.6665838887635496	0.15449386187365996
84	0.1153782471507433	6.85095575231093	-6.735577505160187	0.01684118992352455
85	0.28398818427029576	2.424690695333873	-2.1407025110635773	0.1171234680141158
86	0.26080227942210216	2.3386662824409	-2.0778640030187976	0.11151752614944437
87	0.23698338229137736	7.634739551033993	-7.397756168742616	0.03104013966643835
88	0.18850063122903707	7.870551621349751	-7.682050990120714	0.023950116847999175
89	0.21399020490173645	3.8824314276990575	-3.668441222797321	0.055117574730066274
90	0.03845472549781167	73.89324593053433	-73.85479120503652	0.0005204092066649522
91	0.14002236767933549	3.4307264649451024	-3.290704097265767	0.040814203260426375
92	0.272671225826884	2.100782222647235	-1.828110996820351	0.1297950932702272
93	0.29019053453981114	1.9869782396672684	-1.6967877051274574	0.14604615555726658
94	0.3703385407937863	1.7556699404010063	-1.38533139960722	0.2109385882632431
95	0.3155937943646825	1.8519358548485203	-1.5363420604838378	0.17041291783098364
96	0.12478374828742389	7.960341678725348	-7.835557930437924	0.015675677397637554
97	0.20339757539204487	4.851654922030099	-4.648257346638054	0.041923339199009424
98	0.34945328143036697	1.833471801515224	-1.484018520084857	0.1905964843504033
99	0.29876517074821723	2.227685579731141	-1.9289204089829237	0.1341146040201639
100	0.23364509371119035	3.1540846503320545	-2.920439556620864	0.0740769886901491


==> results/values_converted/merged_fedpaq_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.6858966695587622	0.8279368768497334	-0.14204020729097122	0.8284407669871691
2	0.7548441267137666	0.6232953336929214	0.1315487930208451	1.211053691242807
3	0.7974107915145652	0.5068073407925228	0.2906034507220424	1.5734002087136456
4	0.7657148740339134	0.6158235249365054	0.14989134909740798	1.2433998225041245
5	0.8000386501244133	0.5051651255604542	0.2948735245639591	1.583717073500752
6	0.849254652342131	0.3993234082811819	0.44993124406094914	2.126733904056015
7	0.8084478176673717	0.4929544727574806	0.3154933449098911	1.6400050023789006
8	0.8307068741245414	0.4442549633491955	0.38645191077534585	1.8698876185041264
9	0.8254578040598624	0.4507288832821053	0.37472892077775705	1.8313842674896352
10	0.8544365178370324	0.3866976639741153	0.46773885386291714	2.2095724265831156
11	0.8588272219490057	0.3840345166607639	0.47479270528824186	2.236328148452259
12	0.8614329566945348	0.3791132394526647	0.4823197172418701	2.2722312077939963
13	0.8495146743860295	0.4298403899413814	0.41967428444464805	1.9763490693333625
14	0.8592183878633278	0.40089314054966313	0.4583252473136647	2.1432603342942045
15	0.8394405860958177	0.4921077069018303	0.3473328791939874	1.7058065892172876
16	0.8528872642509006	0.437053724786596	0.41583353946430457	1.9514471479516065
17	0.8324113112921004	0.5254274358954737	0.30698387539662675	1.584255481503143
18	0.860829864817858	0.4014946533871809	0.45933521143067707	2.144063030764914
19	0.8553227052155011	0.4552617749018015	0.40006093031369966	1.8787491803204865
20	0.862102470142779	0.4172149543716259	0.44488751577115304	2.066326818936625
21	0.8542643082094198	0.4504913329766133	0.4037729752328065	1.8962946159295404
22	0.850366326545572	0.46226056599770154	0.38810576054787044	1.839582198222762
23	0.8641020476569361	0.4224962480091465	0.4416057996477896	2.045230061276021
24	0.8554082352753022	0.45874440882735207	0.3966638264479501	1.8646727898334041
25	0.8636469257824319	0.4198107685598622	0.44383615722256964	2.057229041962965


==> results/values_converted/merged_hybrid_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.0737519974165817	2.3043207345684387	-2.2305687371518568	0.032005959930024516
2	0.10890955989178412	2.336225143138742	-2.2273155832469578	0.046617749896863764
3	0.1333591578898647	2.5256860139342203	-2.3923268560443556	0.05280116238760877
4	0.30383958442033954	2.194699159199198	-1.8908595747788581	0.1384424747976756
5	0.49982098428582494	1.4634421399832094	-0.9636211556973844	0.34153791749920526
6	0.42604843482603627	1.5243202874307353	-1.098271852604699	0.2795005980988033
7	0.5206790322773237	1.327845232518359	-0.8071662002410352	0.3921232803378627
8	0.4789986487345479	1.5247524746575396	-1.0457538259229917	0.3141484624910326
9	0.537273850712527	1.359581313060933	-0.8223074623484061	0.39517595718578996
10	0.5261606014153886	1.474606812436052	-0.9484462110206635	0.356814164569082
11	0.5859985819999378	1.230030383096618	-0.6440318010966801	0.47640983937370734
12	0.6225184854595688	1.1654668493771856	-0.5429483639176168	0.5341365826500093
13	0.5997466274812905	1.21047626624997	-0.6107296387686795	0.4954633471539756
14	0.5190550936274226	1.5929996370462234	-1.0739445434188006	0.325835033667375
15	0.48074863876158985	2.0713928493419185	-1.5906442105803287	0.23208955104456802
16	0.6083037818879613	1.32148471080027	-0.7131809289123088	0.46031843752198837
17	0.6094810686155009	1.2815150215217102	-0.6720339529062093	0.4755941628650149
18	0.6019016429203184	1.328059402966028	-0.7261577600457095	0.4532189125304707
19	0.6183916453579025	1.3216694455594833	-0.7032778002015808	0.4678867645436564
20	0.651597954696335	1.177153905168188	-0.5255559504718531	0.553536751906599
21	0.623976376992884	1.2849071763441746	-0.6609307993512906	0.4856198047800053
22	0.6623903923860858	1.2017250038439298	-0.539334611457844	0.5511996378167358
23	0.6482938663100283	1.20780048388438	-0.5595066175743518	0.536755755269701
24	0.6637247605979928	1.2189834404211202	-0.5552586798231274	0.5444903787403323
25	0.636699156068539	1.3763921174001086	-0.7396929613315696	0.4625855840015674
26	0.6722833098189153	1.1805212150703366	-0.5082379052514213	0.5694800699401741
27	0.6616538669621058	1.227864535882032	-0.5662106689199261	0.5388655199640195
28	0.637433671531268	1.3887793823144576	-0.7513457107831897	0.4589884290182033
29	0.6692340488731888	1.247856573912628	-0.5786225250394391	0.5363068621033513
30	0.66708014502824	1.2355292734982295	-0.5684491284699895	0.5399144754703792
31	0.679249071001033	1.2074234863622642	-0.5281744153612311	0.5625607527495369
32	0.6847424192119617	1.1788314854972832	-0.49408906628532157	0.5808653924054744
33	0.65837125279832	1.2872935122924545	-0.6289222594941345	0.5114383327478188
34	0.6881620603463579	1.1606927211775937	-0.47253066083123585	0.5928890927473763
35	0.6701559651711548	1.2853936488926008	-0.6152376837214459	0.5213624328507356
36	0.6879235283482236	1.2272853256078906	-0.539361797259667	0.5605245238325006
37	0.6532342825150389	1.319691870324243	-0.6664575878092042	0.4949899989947213
38	0.6949222090949493	1.181579053224408	-0.48665684412945864	0.5881300970233663
39	0.6565699667273374	1.2919916782862055	-0.6354217115588682	0.5081843580574895
40	0.6394769427217515	1.4913093867484	-0.8518324440266485	0.4288023290914985
41	0.6726638826866917	1.3727607419747117	-0.7000968592880199	0.4900080962535293
42	0.6923343791135386	1.2077879160037377	-0.5154535368901991	0.573225120244658
43	0.65846097983535	1.306869653999531	-0.648408674164181	0.5038459442238505
44	0.6536785434818789	1.3355678438397884	-0.6818893003579095	0.4894386620661302
45	0.6682269702536385	1.305060817560722	-0.6368338473070834	0.5120274520097395
46	0.6756425254784796	1.201909481139484	-0.5262669556610043	0.5621409352861746
47	0.6683727002013263	1.3561451682997951	-0.6877724680984688	0.4928474553434375
48	0.6855200952642693	1.2335166307183871	-0.5479965354541179	0.5557445052910106
49	0.6643295799827088	1.3934811195512466	-0.7291515395685378	0.4767409948325945
50	0.6816661498854608	1.2875158117936292	-0.6058496619081684	0.5294429306009122
51	0.6250480904245337	1.4930557113593748	-0.8680076209348411	0.4186368140737905
52	0.6799969479616926	1.262851732002504	-0.5828547840408113	0.5384614245243242
53	0.6501909338355162	1.488478747674388	-0.8382878138388717	0.4368157291350131
54	0.6763767566386657	1.2643215508439047	-0.587944794205239	0.5349720969617889
55	0.6804654027862913	1.2733070282570689	-0.5928416254707776	0.5344079490189009
56	0.662453702377199	1.394595361614563	-0.732141659237364	0.4750149870426269
57	0.6656646106051088	1.356231543613003	-0.6905669330078942	0.49081929175868033
58	0.6779967435553802	1.289913331787663	-0.6119165882322828	0.5256141801089981
59	0.6610512707655479	1.3130629701792564	-0.6520116994137085	0.503442165946452
60	0.6759795113028632	1.3424895349118302	-0.666510023608967	0.5035268348009809
61	0.6663980372035306	1.3691213924388332	-0.7027233552353026	0.48673407341121644
62	0.6871608939930115	1.2240800800731504	-0.5369191860801389	0.5613692270347663
63	0.6596281438770485	1.3660002660854638	-0.7063721222084153	0.48289019806594746
64	0.6569267949209411	1.37342672802522	-0.7164999331042788	0.478312222074184
65	0.6631722777756607	1.3839658961333523	-0.7207936183576916	0.4791825252606769
66	0.6539434697961582	1.4040718145109663	-0.750128344714808	0.46574787584240906
67	0.6722047221740279	1.3152036628779955	-0.6429989407039676	0.5111031363705634
68	0.6705995637275017	1.47885368601791	-0.8082541222904083	0.4534590308244936
69	0.6866275911294063	1.2422869345246377	-0.5556593433952314	0.5527125549823314
70	0.6529213722092844	1.358290799420086	-0.7053694272108015	0.4806933593904278
71	0.6747474526802447	1.2408862908681233	-0.5661388381878786	0.5437625124946515
72	0.6695679131422424	1.3382548063775566	-0.6686868932353142	0.5003291637347934
73	0.6706886283540386	1.3052457091997478	-0.6345570808457092	0.5138408948510025
74	0.6687340920280057	1.3872043153247369	-0.7184702232967312	0.482073246038545
75	0.6649503156195503	1.3514533074219115	-0.6865029918023612	0.4920261077815379
76	0.6624280898930466	1.3058660225012164	-0.6434379326081698	0.5072710932102674
77	0.6749257240845901	1.3020344544903166	-0.6271087304057266	0.5183624108973113
78	0.661993879454042	1.3457512866504917	-0.6837574071964497	0.491913982250444
79	0.6521190303858603	1.4480541309237382	-0.795935100537878	0.4503416080629848
80	0.6450905732772587	1.4689254007654526	-0.8238348274881939	0.4391581550360028
81	0.6581696620912458	1.3804733826156683	-0.7223037205244225	0.4767709871207087
82	0.6706381368718626	1.284126553437331	-0.6134884165654684	0.5222523666800478
83	0.6723595332067434	1.3482747059219615	-0.6759151727152182	0.49868140762914054
84	0.6674526051714263	1.246024609645014	-0.5785720044735877	0.5356656639429646
85	0.6619304273116574	1.3315339232407837	-0.6696034959291263	0.49711870706937467
86	0.6522978220494274	1.4264506484446666	-0.7741528263952392	0.45728733636020874
87	0.6136593223786571	1.654028749840388	-1.040369427461731	0.3710088586596732
88	0.6654932909030405	1.3809090718130674	-0.7154157809100269	0.48192404530302585
89	0.6512469915054413	1.3849530111571624	-0.7337060196517211	0.4702303843933337
90	0.6539893965628885	1.3943763110103753	-0.7403869144474868	0.46901929321992714
91	0.6762881411957147	1.2992029076438592	-0.6229147664481445	0.5205408116094614
92	0.673040245134831	1.26941838666026	-0.596378141525429	0.5301957549264663
93	0.6615951444162101	1.3418694482145355	-0.6802743037983253	0.4930398708802236
94	0.664496169005918	1.3711163696802438	-0.7066202006743257	0.4846387796496781
95	0.6387771691740665	1.4694257361308491	-0.8306485669567827	0.4347121117593272
96	0.6726191840492199	1.461000892808048	-0.7883817087588281	0.46038245613431444
97	0.6432178655729429	1.57522320188935	-0.932005336316407	0.4083344256979659
98	0.6633652127691511	1.373202145212619	-0.709836932443468	0.48307906468908746
99	0.6658780020324486	1.3258428532613056	-0.659964851228857	0.5022299553617714
100	0.6448002960515979	1.5118226651863906	-0.8670223691347927	0.42650524207285184


==> results/values_converted/merged_hybrid_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.16336932332109472	2.2982015014788426	-2.134832178157748	0.07108572616679297
2	0.2155450389987786	2.2925365946288	-2.0769915556300216	0.09402032602819833
3	0.44865687793179615	2.714706638874173	-2.266049760942377	0.16526900912769357
4	0.589271920785888	1.0509176536014544	-0.4616457328155664	0.5607213021489008
5	0.6598551784512151	1.0437984412746613	-0.38394326282344615	0.6321672327118478
6	0.7040931665194646	0.8439648631821938	-0.13987169666272914	0.8342683314113075
7	0.8162288588458164	0.569210888931635	0.24701796991418146	1.4339656186798515
8	0.8385110287995777	0.4735691977842767	0.36494183101530103	1.7706198270845803
9	0.7961022775300618	0.5816296443600004	0.21447263317006138	1.368744305869441
10	0.809980936645797	0.6015607336617129	0.20842020298408404	1.3464657479399766
11	0.8581399727175086	0.407423226266725	0.45071674645078363	2.1062617355376263
12	0.8687866498709141	0.4095084478013737	0.45927820206954045	2.12153530243399
13	0.8370987677716178	0.4719740510021703	0.3651247167694475	1.773611808229793
14	0.872136985898059	0.42826172657226075	0.44387525932579824	2.0364578747531956
15	0.8758180189524589	0.372353824909549	0.5034641940429099	2.3521122567871764
16	0.8832197914668916	0.3722969108059014	0.5109228806609902	2.3723532001151364
17	0.8750037560269602	0.413738039478098	0.4612657165488622	2.114873788211447
18	0.8635955554847188	0.4512644600109019	0.41233109547381686	1.9137237980731245
19	0.8433973028964213	0.520194360727878	0.3232029421685434	1.6213118602500525
20	0.8643463828016374	0.4537012727418002	0.4106451100598372	1.9051001521931643
21	0.8724292567200824	0.4447480310325973	0.4276812256874851	1.9616258560566402
22	0.8655810784282592	0.4520147400939461	0.41356633833431306	1.9149398957630432
23	0.8920310332381702	0.3789974959437136	0.5130335372944566	2.353659375718027
24	0.8484760208924219	0.5521170414141873	0.29635897947823464	1.5367683695316845
25	0.8726129311735052	0.4820400506667217	0.39057288050678357	1.810249816097385


==> results/values_converted/merged_quant_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.14689258973613967	2.450891469206129	-2.3039988794699893	0.05993435081985752
2	0.2511534214291886	2.2594095803797245	-2.0082561589505357	0.11115887198964172
3	0.35725216987554725	1.7051377152757985	-1.3478855454002512	0.20951514037833122
4	0.3246067634671862	2.088414840222824	-1.7638080767556379	0.15543212759311312
5	0.3501708693911055	1.965258048226436	-1.6150871788353305	0.17818060479401887
6	0.46360538050088734	1.4808340849620956	-1.0172287044612083	0.3130704392059221
7	0.39533137454648865	2.100495574197599	-1.7051641996511102	0.18820861968034439
8	0.3495684847237533	2.298540961884317	-1.9489724771605639	0.15208277294147216
9	0.4604607626634231	1.7213790830047355	-1.2609183203413123	0.26749526849409483
10	0.44145655566617387	1.7896291537299043	-1.3481725980637305	0.24667487802115395
11	0.4194808019068128	1.840917496631543	-1.42143669472473	0.2278650729300557
12	0.45671142346542015	1.8495699137094477	-1.3928584902440275	0.24692844407279937
13	0.47743154957741907	1.7780376239901496	-1.3006060744127306	0.26851599789032593
14	0.43923568086284187	2.0109248807032905	-1.5716891998404485	0.2184247074037787
15	0.40967275108932927	2.36760599840255	-1.957933247313221	0.17303248498078444
16	0.500364294176824	2.0050277656742503	-1.5046634714974263	0.24955479432625896
17	0.48844994070288683	1.9821781005178176	-1.4937281598149308	0.24642081259553705
18	0.4458515862452536	2.4567176593201503	-2.010866073074897	0.18148263099708747
19	0.4751229857259647	2.405520261753173	-1.9303972760272083	0.19751360705835547
20	0.5111598166988077	2.1132805460975286	-1.6021207293987207	0.24187977087279725
21	0.4705704249357417	2.3292848104167554	-1.8587143854810138	0.20202356569324453
22	0.4255591194948399	2.4920271897599813	-2.0664680702651412	0.17076824825019063
23	0.39479095304798556	2.965736268886498	-2.5709453158385127	0.1331173495966445
24	0.3107024153128979	3.648737739949	-3.338035324636102	0.08515339731315047
25	0.38674524364989166	3.2691255761753943	-2.8823803325255026	0.11830235133375573
26	0.445393245731225	2.7214854313504127	-2.276092185619188	0.16365814013328656
27	0.4862460310338967	2.1991178655908223	-1.7128718345569256	0.2211095805418162
28	0.5073936310556405	2.250445537623905	-1.7430519065682644	0.22546363389745802
29	0.47649380863838825	2.525791387118044	-2.049297578479656	0.18865129130698322
30	0.5246838031288367	2.115852367487692	-1.5911685643588553	0.2479775095424344
31	0.5176690872731019	2.2823917913649763	-1.7647227040918745	0.2268099136018241
32	0.5282905001894279	2.2090690029518947	-1.6807785027624669	0.23914621819962675
33	0.5329957323525809	2.114525811125835	-1.581530078773254	0.252063950710613
34	0.5278508977293336	2.2483665382578257	-1.7205156405284923	0.23477083758355385
35	0.5379815902403314	2.153910702360528	-1.6159291121201966	0.24976968040181344
36	0.5298350840580494	2.21620841608161	-1.6863733320235608	0.2390727685278364
37	0.5342421393344481	2.188015754733766	-1.653773615399318	0.24416740863814285
38	0.473710532584452	2.8473607578447884	-2.373650225260336	0.166368286707487
39	0.5337676645103216	2.237869021970601	-1.7041013574602792	0.23851604221910241
40	0.5396022464538047	2.2884247122066363	-1.7488224657528315	0.2357963717213682
41	0.5406263708600028	2.252994685300759	-1.7123683144407562	0.23995900744357188
42	0.5295099795640974	2.450627864826293	-1.9211178852621957	0.21607114854254666
43	0.542382377244531	2.307197178048747	-1.7648148008042157	0.23508280092142322
44	0.5353375514280208	2.2520784405725345	-1.7167408891445137	0.23770821628879074
45	0.5398409674805896	2.2809495471772694	-1.7411085796966796	0.23667378604753364
46	0.5495184082760539	2.242233534299192	-1.6927151260231383	0.2450763479447478
47	0.5421048596927754	2.28513663120213	-1.7430317715093548	0.23723082896591827
48	0.5409585225238827	2.2656478846356984	-1.7246893621118158	0.23876548681933002
49	0.5436117968378354	2.318710595014549	-1.7750987981767135	0.2344457284415726
50	0.5364896301858862	2.4532461127354983	-1.9167564825496122	0.21868561218296032
51	0.521205587103139	2.6616906268256053	-2.140485039722466	0.19581749279651112
52	0.5214125810291016	2.513669654017403	-1.9922570729883016	0.20743082851856054
53	0.524937130342556	2.555646935743945	-2.030709805401389	0.20540283594991937
54	0.4536236503260154	3.1593057892861816	-2.705682138960166	0.1435833310053455
55	0.47320118539629363	2.6692900913102284	-2.1960889059139346	0.17727604248186496
56	0.4921635396222455	2.510159801159586	-2.0179962615373404	0.1960686078369198
57	0.5207370096475311	2.258682332932949	-1.7379453232854178	0.23054902398154076
58	0.5402898054423261	2.163859252950975	-1.6235694475086486	0.2496880525887358
59	0.5301155317488803	2.223832274476687	-1.6937167427278066	0.23837927682285953
60	0.5423971392110113	2.1812988911711035	-1.6389017519600921	0.24865787028077957
61	0.5349625603890537	2.21260759589218	-1.6776450355031263	0.24177922870935045
62	0.543502491523219	2.2270458539326987	-1.6835433624094798	0.2440463846413374
63	0.5393899411871387	2.2985092656952992	-1.7591193245081604	0.2346694646354965
64	0.5405281555654305	2.243974772237596	-1.7034466166721653	0.24087978164640467
65	0.5377260746948976	2.251175035678205	-1.7134489609833077	0.23886462126844446
66	0.5476405600325113	2.269103982618877	-1.7214634225863654	0.2413466116202344
67	0.5550500286753054	2.261878283605689	-1.7068282549303837	0.2453934105316043
68	0.5073585806578419	2.509640621997061	-2.0022820413392193	0.20216383739934446
69	0.462364655763404	2.8991084631000255	-2.4367438073366214	0.15948511759858233
70	0.4867435686488708	2.6366405228064176	-2.149896954157547	0.18460748160113624
71	0.49581805358531517	2.655348194142183	-2.1595301405568677	0.1867243071217059
72	0.5036098942503164	2.555847324785732	-2.0522374305354156	0.19704224403236364
73	0.4782346450623878	2.6436617008986927	-2.1654270558363047	0.18089857832067915
74	0.5353539898791365	2.446281569699446	-1.9109275798203096	0.21884397704736464
75	0.5434711130718562	2.4287870473095348	-1.8853159342376786	0.22376235554955612
76	0.5487082656211575	2.3536796026996205	-1.804971337078463	0.23312784911783332
77	0.5499089030888622	2.357297282488573	-1.8073883793997108	0.2332794021531028
78	0.5492050985191389	2.3657223021700267	-1.8165172036508879	0.23215112597698112
79	0.5379671620871634	2.572711702968393	-2.0347445408812295	0.2091051085807268
80	0.5375844562516439	2.4096359997278167	-1.8720515434761729	0.22309778492742868
81	0.5283296305277111	2.490961394494488	-1.962631763966777	0.21209868188822037
82	0.5533158314271852	2.433173607857454	-1.8798577764302689	0.22740499377697956
83	0.5049862287914308	2.7912609286251517	-2.286274699833721	0.18091688304862108
84	0.5431326931357775	2.4382967384798184	-1.8951640453440408	0.2227508581448912
85	0.5461934496511013	2.4197526520916397	-1.8735592024405383	0.2257228427549163
86	0.5440513992979298	2.443841654984724	-1.8997902556867943	0.2226213780921566
87	0.5474191972979696	2.4445945446689925	-1.897175347371023	0.22393046579132722
88	0.5379228761877226	2.5159495497743287	-1.978026673586606	0.21380511151263792
89	0.5322645921816115	2.67548867279575	-2.1432240806141385	0.1989410740565802
90	0.5483113096662365	2.3839441197259084	-1.8356328100596717	0.2300017449357247
91	0.5338154814128	2.550692273392564	-2.016876791979764	0.209282587667845
92	0.5392132352557182	2.4499967541723024	-1.9107835189165843	0.22008732547770687
93	0.4831659875271917	3.0714584986368814	-2.5882925111096897	0.15730832312028256
94	0.4765638649255439	3.1657286832729974	-2.6891648183474537	0.15053844188802926
95	0.47832277919492655	2.910931740488325	-2.4326089612933983	0.1643194757536604
96	0.525311535353708	2.462550848012879	-1.937239312659171	0.21332007566235642
97	0.5387957757453443	2.537533479432265	-1.9987377036869205	0.2123305083417409
98	0.5467776006935247	2.398646341902869	-1.8518687412093442	0.22795257010678577
99	0.5535933118885726	2.4112531915307045	-1.857659879642132	0.22958738283359964
100	0.5465303859724585	2.4384961497216	-1.8919657637491412	0.22412599822788126


==> results/values_converted/merged_quant_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.6878228739717004	1.0546790704277622	-0.3668561964560618	0.6521631904301446
2	0.8261923007879153	0.5196260960450063	0.30656620474290897	1.5899745820629656
3	0.8458660288103118	0.4645869127667938	0.381279116043518	1.8206841117542747
4	0.8425465153707198	0.478786824991819	0.36375969037890077	1.759752887493484
5	0.8765922844565407	0.3773831672758006	0.49920911718074007	2.3228175955917245
6	0.8789348752899923	0.3626368170440242	0.5162980582459681	2.4237330842939717
7	0.8672860581773302	0.366544652374319	0.5007414058030112	2.3661129112054815
8	0.8752341478074476	0.3785525548434059	0.4966815929640417	2.312054465063529
9	0.8679560556752589	0.3909987333757257	0.4769573222995332	2.2198435938225165
10	0.8856852823879545	0.3408079687491874	0.5448773136387671	2.5987809488455715
11	0.8898352474424135	0.3365383811927965	0.5532968662496169	2.644082430799533
12	0.8770006649553088	0.36710751073950015	0.5098931542158087	2.388947693549513
13	0.8872742162944897	0.3343749565067897	0.5528992597876999	2.653530632283362
14	0.875885729553422	0.3673692396704604	0.5085164898829616	2.3842107915649278
15	0.8903083459214193	0.3379245339126289	0.5523838120087904	2.634636524512438
16	0.8929890947983918	0.3231755487183224	0.5698135460800695	2.7631702667735314
17	0.8994268575342864	0.3053640962353214	0.5940627612989651	2.945424295680531
18	0.8990016874662592	0.3102939182290028	0.5887077692372564	2.8972583917361696
19	0.9048847582621127	0.2884445452467752	0.6164402130153375	3.137118526948618
20	0.8873022561842808	0.3308220089819139	0.5564802472023669	2.6821136601333353
21	0.903119687291818	0.2998961650186322	0.6032235222731859	3.0114411670495906
22	0.9024904732285736	0.2998495952200162	0.6026408780085574	3.0098104433599855
23	0.9025660283357527	0.3028902753432572	0.5996757529924955	2.97984475571047
24	0.9051465348112737	0.2991360847779296	0.6060104500333441	3.025868661831765
25	0.906581259551522	0.29468773720485	0.611893522346672	3.0764131462897875


==> results/values_converted/merged_ran_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.15906596925441396	2.306165506320293	-2.1470995370658787	0.06897422068309256
2	0.08406985546986634	2.294887130531297	-2.2108172750614306	0.03663354680283016
3	0.0821347391119588	2.335922922990397	-2.2537881838784384	0.03516157915655707
4	0.0821347391119588	2.338768468799982	-2.2566337296880232	0.03511879857133272
5	0.034784211636604036	2.329561331818224	-2.29477712018162	0.014931657309120239
6	0.02175287271490353	2.3512869744327483	-2.3295341017178446	0.009251474983242613
7	0.0821347391119588	2.3591346745162483	-2.2769999354042896	0.034815621020298344
8	0.0821347391119588	2.325004793856175	-2.242870054744216	0.03532669651939337
9	0.0821347391119588	2.346660997792107	-2.2645262586801485	0.035000683455867605
10	0.08376727117141332	2.3717991855557403	-2.288031914384327	0.03531802832565919
11	0.082593150233998	2.335160312261883	-2.2525671620278853	0.035369370336849774
12	0.08223713564200168	2.3414957080251457	-2.259258572383144	0.03512162546740071
13	0.08260713814986907	2.3597146777467355	-2.2771075395968663	0.035007256842881154
14	0.07697888877375417	2.3802051186339592	-2.303226229860205	0.032341283466578226
15	0.07980925734026127	2.350492158726385	-2.270682901386124	0.03395427493957827
16	0.08147532598963766	2.3617405329336667	-2.280265206944029	0.03449800031312163
17	0.0819099196445703	2.3857862697189303	-2.30387635007436	0.0343324631970891
18	0.0821347391119588	2.402046479592776	-2.3199117404808174	0.034193650900521615
19	0.0821347391119588	2.434487011445967	-2.3523522723340085	0.033738006565003066
20	0.08184283793377588	2.451629376988615	-2.3697865390548394	0.03338303838587327
21	0.0845638160123045	2.423078372181017	-2.3385145561687124	0.034899331624670134
22	0.082502251056097	2.4435382025201893	-2.361035951464092	0.033763438047898074
23	0.08180503255079823	2.46327246403117	-2.3814674314803717	0.033209900006280456
24	0.0821347391119588	2.587354568484997	-2.505219829373038	0.03174467844297247
25	0.0821347391119588	2.5598988437119807	-2.477764104600022	0.0320851501585148
26	0.082502251056097	2.616209642491971	-2.533707391435874	0.031535030450450564
27	0.08293684471102963	2.6121009217516225	-2.5291640770405928	0.0317510107296711
28	0.082899039328052	2.6256092700212363	-2.542710230693184	0.031573258046750007
29	0.08355845245037313	2.5287679493760264	-2.4452094969256533	0.03304314741119671
30	0.08592696386460796	2.432719796107912	-2.3467928322433043	0.03532135663501741
31	0.08684248561261164	2.391353247107962	-2.3045107614953504	0.03631520577500816
32	0.09286905835790678	2.3146561520503663	-2.2217870936924595	0.040122183104570316
33	0.10313787915736157	2.2870387323297825	-2.183900853172421	0.04509669086422913
34	0.1073882718999485	2.2316866816977106	-2.124298409797762	0.04811977967133686
35	0.11174187540445026	2.1978006805121564	-2.0860588051077062	0.05084258817773458
36	0.1018934650800692	2.2640543792944823	-2.162160914214413	0.045004866297324655
37	0.10165360033283632	2.256695016580365	-2.1550414162475287	0.04504534247451015
38	0.10819196046435808	2.273391439928023	-2.165199479463665	0.04759055483726021
39	0.14476960547797987	2.212960747589168	-2.0681911421111883	0.06541896641479264
40	0.13824950205538492	2.22395878921452	-2.085709287159135	0.06216369750384461
41	0.12510368962077828	2.223764909534703	-2.0986612199139247	0.056257605523768565
42	0.1362205660907088	2.2018374197975885	-2.0656168537068798	0.06186676829416572
43	0.1691300856208842	2.1201177930920707	-1.9509877074711865	0.07977390943758768
44	0.23837288202324214	2.0427642879539363	-1.8043914059306942	0.11669132961742089
45	0.27475249333356305	1.9875054238228824	-1.7127529304893194	0.1382398702704869
46	0.24954203805622419	2.020993425060251	-1.7714513870040267	0.12347493748725845
47	0.23891174380406285	2.0241692532818187	-1.7852575094777559	0.11802952852703204
48	0.18489539573331792	2.1360900973474517	-1.9511947016141338	0.08655786340535833
49	0.24904405185283154	2.0560836531374487	-1.807039601284617	0.12112544655542211
50	0.23843819403566077	2.0951058689220434	-1.8566676748863826	0.11380722875845302
51	0.2486647994244501	2.074754418740725	-1.826089619316275	0.11985264182584612
52	0.2528347415082555	2.041552179618921	-1.7887174381106654	0.12384436841433381
53	0.268086104008111	1.9920550733527211	-1.72396896934461	0.13457765613434225
54	0.30116232258488823	1.9709455248141865	-1.6697832022292982	0.15280093603057412
55	0.30207295657195204	1.9870544452241008	-1.6849814886521488	0.1520204722008407
56	0.28922307097648275	2.0141571629202786	-1.7249340919437959	0.1435950852619635
57	0.29407758111324467	1.9945735147323471	-1.7004959336191026	0.1474388271310816
58	0.3024144969838745	1.996293655365317	-1.6938791583814425	0.15148798106742145
59	0.31417655552815366	1.9387573410900838	-1.62458078556193	0.16205047802991182
60	0.33169724434128356	1.9021120526493152	-1.5704148083080316	0.1743836500775282
61	0.34518344645732085	1.8880324865852651	-1.5428490401279442	0.1828270684332112
62	0.34153554264516517	1.8490965424969208	-1.5075609998517556	0.18470400703736856
63	0.32127063791712124	1.8841458269115712	-1.5628751889944499	0.1705126172418465
64	0.3432470836326944	1.7934540187402366	-1.4502069351075422	0.19138883859420644
65	0.36503321046825565	1.737820424935893	-1.3727872144676374	0.21005231790919843
66	0.35403142647911534	1.7533996526089457	-1.3993682261298304	0.2019114261447612
67	0.3615207165444077	1.759270988229933	-1.3977502716855255	0.20549461504688415
68	0.38093953056433955	1.7167823101555169	-1.3358427795911774	0.22189157360953699
69	0.3804809782076683	1.7160621243482197	-1.3355811461405513	0.22171748364588173
70	0.3830450327614748	1.723091922614384	-1.3400468898529092	0.2223009843591425
71	0.3544464235918838	1.8103827599040627	-1.455936336312179	0.1957853496422013
72	0.3474128109527999	1.8363642564698968	-1.488951445517097	0.18918512916864963
73	0.3053817124299789	2.022633051605864	-1.717251339175885	0.15098226080983862
74	0.2644628773933387	2.204451584638386	-1.9399887072450472	0.11996765002078473
75	0.3570421516707178	1.8532457380099447	-1.496203586339227	0.19265774765927152
76	0.35329343429385784	1.9025661344634759	-1.549272700169618	0.1856931152285834
77	0.3518673237582329	1.912404614009893	-1.56053729025166	0.18399209003189101
78	0.3792840492990061	1.8068467800399663	-1.4275627307409602	0.20991489228072105
79	0.3814436486256822	1.7868521513219653	-1.405408502696283	0.21347241639928347
80	0.4146686436690457	1.7018693950145163	-1.2872007513454706	0.24365479657089714
81	0.3985976397265459	1.7461289892871508	-1.347531349560605	0.2282750242904571
82	0.4054775402699901	1.7026919831998744	-1.2972144429298842	0.2381391008411186
83	0.4005612181803984	1.7596064647926744	-1.359045246612276	0.22764250070607098
84	0.3972479086903431	1.8058989167879413	-1.4086510080975982	0.21997239313769754
85	0.36286383798940863	1.9664962556775059	-1.6036324176880972	0.18452302418402672
86	0.38821818434210237	1.9046574969087453	-1.5164393125666429	0.20382571823749016
87	0.40002743942450536	1.846030448535301	-1.4460030091107956	0.216696012557615
88	0.3861179997710454	1.9885789406366188	-1.6024609408655734	0.19416779989923685
89	0.3990025271885233	1.9115718992950752	-1.5125693721065518	0.20873006411548614
90	0.4045774481685642	1.864264236437764	-1.4596867882691997	0.2170172221784711
91	0.41141020004199813	1.8685660781807076	-1.4571558781387095	0.2201742837164296
92	0.41337540695959446	1.8386090212472104	-1.4252336142876159	0.2248305104207954
93	0.42518020651590455	1.728533003316911	-1.3033527968010066	0.2459774868285675
94	0.4434639969465224	1.6820927437457291	-1.2386287467992068	0.26363825416821096
95	0.4462784581331998	1.6696786098196077	-1.223400151686408	0.26728404666367217
96	0.43180557902929645	1.6940946410266158	-1.2622890619973193	0.25488869749256554
97	0.4396989878230993	1.697764502512898	-1.2580655146897988	0.25898702946281477
98	0.4477708816461523	1.6563196596930592	-1.2085487780469069	0.2703408586152521
99	0.44406078388414194	1.6625793048123407	-1.2185185209281988	0.2670914884648761
100	0.4685342024427272	1.5584679237291137	-1.0899337212863864	0.3006376918655074


==> results/values_converted/merged_ran_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.07765735012356206	2.301041873241854	-2.223384523118292	0.03374877732088625
2	0.13259535508954856	2.275123214871904	-2.1425278597823554	0.0582805158155836
3	0.36258892271167803	2.1370860062486763	-1.7744970835369982	0.16966510470558727
4	0.29491225989272446	2.008372170870684	-1.7134599109779594	0.14684143840554095
5	0.34280461230295955	1.7986197984885213	-1.4558151861855617	0.190593148527057
6	0.5419742060621561	1.528061616167242	-0.9860874101050859	0.35468085630915425
7	0.6923067464990719	1.177211956422014	-0.48490520992294217	0.5880901369047837
8	0.6589600571829096	1.0295909543023645	-0.37063089711945485	0.6400212123359214
9	0.7189363196534185	0.8451016951527425	-0.12616537549932394	0.8507098202144545
10	0.7546438025461474	0.7756076967130968	-0.020963894166949437	0.9729709955361439
11	0.8173115234202943	0.5955670460154924	0.22174447740480197	1.3723249383341205
12	0.850683552179837	0.5160576306668815	0.33462592151295556	1.6484273948168489
13	0.8335541240582373	0.5331686859870715	0.3003854380711658	1.5633965953590974
14	0.8360725600220166	0.5260710923119022	0.3100014677101144	1.5892767277042288
15	0.839144113043338	0.4880663260884033	0.35107778695493475	1.7193238930769938
16	0.8518907097775914	0.4477862332805494	0.404104476497042	1.9024494891502515
17	0.8750757367457442	0.4031616801366182	0.47191405660912605	2.170532960235408
18	0.8799312074982287	0.3831789855742336	0.49675222192399515	2.2963972912439012
19	0.8904811633263243	0.34798982935053174	0.5424913339757926	2.558928631330924
20	0.9048952663327371	0.3020339395687567	0.6028613267639804	2.9960051432123582
21	0.9048165929315345	0.3073269699886735	0.597489622942861	2.9441495600707803
22	0.901768834672637	0.3001630053366222	0.6016058293360148	3.004263645410595
23	0.886796541082755	0.33360374249257757	0.5531927985901774	2.658233111758794
24	0.8989524703627851	0.304722955679762	0.5942295146830232	2.950064719793742
25	0.8980775582476214	0.3002625546389034	0.597815003608718	2.9909741140313377


==> results/values_converted/merged_static_cifar_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.18384506857525929	2.5386164502855437	-2.354771381710284	0.0724193951513969
2	0.37213621659601986	1.7254654648244336	-1.3533292482284138	0.21567294276571067
3	0.4448882249122888	1.6071962896868797	-1.162308064774591	0.27681013513966135
4	0.4707028810072969	1.5175490398412246	-1.0468461588339277	0.3101730919712577
5	0.4788357690204526	1.6325036768443095	-1.153667907823857	0.29331374432976626
6	0.47618246939404046	1.6238726881648617	-1.1476902187708213	0.2932387926296034
7	0.4428914037137131	2.091515925546356	-1.6486245218326427	0.21175616986060347
8	0.5077208611377615	1.7280790072052332	-1.2203581460674717	0.293806507736482
9	0.5086308339483784	2.163513786657669	-1.6548829527092903	0.23509479566718874
10	0.5182233748654338	1.89345879652116	-1.3752354216557263	0.27369139116237884
11	0.5241651918560589	1.928343522408326	-1.4041783305522673	0.27182147944428975
12	0.503496529762811	2.0869741963936703	-1.5834776666308592	0.2412567094601817
13	0.5576382786371891	1.900859581494349	-1.34322130285716	0.29336110943302507
14	0.5357555497693727	1.9688568073129549	-1.4331012575435822	0.27211503907153495
15	0.5461710255014266	2.0634031410248865	-1.51723211552346	0.26469428682908863
16	0.565866121146537	1.8954138320715133	-1.3295477109249763	0.2985448921952038
17	0.564359203116283	1.9903104762718729	-1.42595127315559	0.2835533485900513
18	0.5764092837018987	1.9605472873378276	-1.384138003635929	0.2940042734417011
19	0.5729921378633365	1.967016115839469	-1.3940239779761325	0.291300173057198
20	0.5451859833779618	2.1761446880715307	-1.630958704693569	0.25052836967187797
21	0.5663344108185043	2.0785704643696525	-1.512236053551148	0.27246341550687664
22	0.5575616262176071	2.142566318894415	-1.5850046926768078	0.2602307423104676
23	0.5568433488972735	2.2061580077877285	-1.649314658890455	0.25240410904730204
24	0.5483012475296263	2.1629886399129457	-1.6146873923833194	0.25349242935310545
25	0.5362436343613234	2.2052591160608617	-1.6690154816995384	0.2431658157647837
26	0.5185695309867878	2.3043218125658407	-1.785752281579053	0.2250421472853846
27	0.5751438158962419	2.0748540929698875	-1.4997102770736457	0.2771972328430212
28	0.5707405205443999	2.0799979292969217	-1.509257408752522	0.27439475288005377
29	0.5900459484643212	2.0341409721560475	-1.4440950236917263	0.29007131444690415
30	0.5770248828375604	2.1224473286324166	-1.5454224457948562	0.2718677030683655
31	0.5872755632671748	2.105899520004559	-1.5186239567373843	0.27887159615155216
32	0.580801397032939	2.0808053389027155	-1.5000039418697764	0.27912336794944165
33	0.585574565189987	2.112075627464157	-1.52650106227417	0.27725075504069135
34	0.5749579944064995	2.1247458932503256	-1.549787898843826	0.27060082503369404
35	0.5857478520166791	2.0645509786777763	-1.4788031266610973	0.28371682522203834
36	0.5791245454570056	2.107600807266432	-1.5284762618094265	0.2747790476794998
37	0.5809356329266239	2.157435620769672	-1.5764999878430483	0.26927136302063076
38	0.5863534856109106	2.105163592639612	-1.5188101070287017	0.2785310770505896
39	0.5771273912452114	2.2253286039416977	-1.6482012126964865	0.2593447941259123
40	0.5774225638675076	2.185030816494322	-1.6076082526268145	0.2642628913359214
41	0.5925571646310641	2.1020467153272704	-1.5094895506962063	0.2818953344335427
42	0.5776183508986801	2.29677201777894	-1.7191536668802598	0.25149137307164854
43	0.5881404265792743	2.129898370364907	-1.5417579437856328	0.276135440076024
44	0.566336610810186	2.359814064830783	-1.7934774540205969	0.23999204719159783
45	0.5867105785006327	2.198334433078064	-1.6116238545774313	0.2668886803589049
46	0.5855926531257315	2.229598377012347	-1.6440057238866155	0.2626449034664146
47	0.5810056123983242	2.269800211946433	-1.6887945995481086	0.2559721365698394
48	0.5851332363933276	2.2742283495583018	-1.6890951131649743	0.25728869044046726
49	0.5914640608272538	2.185599076607545	-1.5941350157802914	0.27061873536253883
50	0.5780668940527562	2.3323840078314584	-1.7543171137787021	0.24784378971616167
51	0.5826147451817034	2.2707773231249506	-1.6881625779432472	0.25657061865239467
52	0.5872486023918667	2.284634423308552	-1.697385820916685	0.25704269962412657
53	0.5880202477679091	2.2650464127132173	-1.6770261649453082	0.2596062676117432
54	0.593530349663891	2.2080136362115104	-1.6144832865476193	0.2688073738503677
55	0.5965036730595865	2.250207483549167	-1.6537038104895805	0.26508829731019334
56	0.5866937070442595	2.3425771519048326	-1.7558834448605731	0.25044797524073786
57	0.5771659639587239	2.370799328537001	-1.7936333645782772	0.24344783406042614
58	0.591928183482919	2.349346082117559	-1.7574178986346403	0.25195444190574345
59	0.59236273024214	2.2624406520280003	-1.6700779217858601	0.26182464812631134
60	0.5857695532738184	2.3685290496782665	-1.7827594964044482	0.24731364425538757
61	0.5870825906100557	2.2499910825486564	-1.6629084919386008	0.2609266288005805
62	0.5813112435694934	2.4463473762809747	-1.8650361327114813	0.23762416034184894
63	0.5978758769766609	2.2220998099834453	-1.6242239330067845	0.26905896467833523
64	0.578504301085547	2.351684165843012	-1.773179864757465	0.24599574510389757
65	0.5932172588828711	2.2709940787270457	-1.6777768198441745	0.26121479656311464
66	0.5910840986031131	2.371404886596601	-1.780320787993488	0.2492548191375613
67	0.5887040587035679	2.4035248045889746	-1.8148207458854066	0.24493363044568436
68	0.5872445108509773	2.3108619627836786	-1.7236174519327014	0.2541235771618064
69	0.584418681483945	2.3474586590236384	-1.7630399775396932	0.24895802818416315
70	0.5871575844474912	2.4053058343568736	-1.8181482499093824	0.24410932431941285
71	0.5877108334983242	2.352837532254332	-1.7651266987560077	0.2497881060394926
72	0.5938121886757958	2.346370286806442	-1.7525580981306463	0.2530769288564604
73	0.5879341203117642	2.3953794974715854	-1.8074453771598211	0.24544508228357984
74	0.5884038717155365	2.3982728672781968	-1.8098689955626601	0.2453448384836495
75	0.5924469513611289	2.4482406826471914	-1.8557937312860626	0.24198885066342807
76	0.597145727777741	2.34463365653405	-1.7474879287563092	0.25468615259648236
77	0.5957540832826735	2.376508377289579	-1.7807542940069054	0.25068461212633647
78	0.5869652261727442	2.408096492948385	-1.8211312667756405	0.2437465547805437
79	0.5888659789444893	2.4817574269811926	-1.8928914480367034	0.2372778137660324
80	0.596803245665246	2.355678579051149	-1.758875333385903	0.25334663584374395
81	0.5812468173704878	2.536247427100377	-1.9550006097298893	0.22917591117805583
82	0.5917158941253117	2.4036437967316555	-1.8119279026063437	0.24617453404208625
83	0.5906384330131307	2.437587006816625	-1.8469485738034945	0.24230455320707972
84	0.5944511353653711	2.4359528303935827	-1.8415016950282115	0.2440322840032175
85	0.5865911379491441	2.480984033864592	-1.894392895915448	0.23643486922044843
86	0.5998802455458719	2.357669952689417	-1.7577897071435453	0.2544377521192927
87	0.589710617519203	2.5203899362229354	-1.9306793187037323	0.2339759442394798
88	0.5963556253360156	2.4483224839037883	-1.8519668585677727	0.2435772357689455
89	0.595004384416204	2.4757049896420584	-1.8807006052258544	0.24033735218946956
90	0.5894347615973953	2.4938137293125093	-1.9043789677151142	0.23635877543921532
91	0.5752504765322467	2.5673276544318995	-1.9920771778996529	0.22406585824701836
92	0.5895170911671764	2.4786638414008904	-1.889146750233714	0.23783664365540869
93	0.5877055254780633	2.519134417099493	-1.9314288916214295	0.23329661138994548
94	0.5891446492403505	2.665413036339418	-2.0762683870990677	0.22103315283515268
95	0.5900941175893256	2.495390057695359	-1.9052959401060336	0.23647369813181654
96	0.5642183065600886	2.762135422870111	-2.1979171163100224	0.2042688782909585
97	0.5765478711768548	2.524269881715136	-1.947722010538281	0.22840183336541506
98	0.5204694241237277	2.380401003395836	-1.8599315792721085	0.21864779135732076
99	0.527731492808007	2.203237558481358	-1.6755060656733511	0.2395254603305264
100	0.5480641340983521	2.308000202692985	-1.7599360685946328	0.23746277451979453


==> results/values_converted/merged_static_fmnist_nd.csv <==
step	acc	loss	robustness_1	robustness_2
1	0.750785221893023	0.71225832977477	0.038526892118253	1.0540911632293921
2	0.791645668063957	0.5558216746630561	0.23582399340090088	1.4242799262930148
3	0.8040278565887329	0.5167383850033137	0.2872894715854192	1.5559669348424878
4	0.8530103323965732	0.40678807768164643	0.44622225471492677	2.0969402945352265
5	0.8299722766111265	0.4617300822415534	0.3682421943695731	1.7975269330657526
6	0.8468636635269379	0.4262191884190784	0.42064447510785946	1.9869205016294513
7	0.858529282911268	0.3978085904307436	0.46072069248052433	2.158146611163409
8	0.8708504163087465	0.3551609054183062	0.5156895108904402	2.4519883199508725
9	0.8502997650997429	0.43495885716100774	0.4153409079387352	1.9548969553136835
10	0.8660137661867733	0.3853382385347716	0.48067552765200167	2.24741190234747
11	0.8565430568233839	0.4357528478797787	0.42079020894360525	1.9656625110642383
12	0.8470212169059405	0.4528995651234297	0.39412165178251074	1.870218616732197
13	0.8482064682549474	0.4738554880394088	0.3743509802155386	1.7900108192569821
14	0.8604510023881277	0.4306019492154631	0.4298490531726646	1.9982514802204563
15	0.8679927435358196	0.41506146037189345	0.4529312831639261	2.091239022398541
16	0.8617077723426254	0.4470071456893478	0.4147006266532776	1.9277270204181653
17	0.857487794581644	0.46313104104388786	0.3943567535377562	1.8515014112072257
18	0.8692937410769178	0.4358529859919804	0.4334407550849374	1.9944654483754256
19	0.8630384657270157	0.4525533137099809	0.4104851520170348	1.9070425969959166
20	0.8663237735956262	0.4491244261114387	0.41719934748418747	1.9289170304255503
21	0.8646135042228966	0.4567743297697235	0.40783917445317314	1.8928679414407992
22	0.8666762018577207	0.4513434141082662	0.4153327877494544	1.9202145319166681
23	0.8596986100862573	0.47040626929488444	0.3892923407913728	1.8275661867756159
24	0.8716669351846246	0.42487613193785617	0.4467908032467684	2.0515789171144316
25	0.85597827509048	0.4879119521389366	0.36806632295154335	1.7543703403745072


==> results/values_converted/quant_acc_cifar_iid.csv <==
step	y
1	0.2964287168557415
2	0.42604553037454235
3	0.4476471660387893
4	0.5172547057350106
5	0.538244392687373
6	0.503448456356427
7	0.5529545147787188
8	0.5658585122560477
9	0.5454602421159868
10	0.5847579785199986
11	0.5838711233557733
12	0.600967984704362
13	0.5805613368064397
14	0.5751572828875343
15	0.5940502756283794
16	0.5742677271810401
17	0.6000600575320997
18	0.5967637756386955
19	0.6087612052086017
20	0.6045637530892891
21	0.5964569988984122
22	0.6003457773348791
23	0.6006563406680936
24	0.5901566357296822
25	0.6066601857541384
26	0.6105605767654346
27	0.6153634894891394
28	0.6171620501540724
29	0.6165560479827877
30	0.6228583032326176
31	0.6228596518022403
32	0.6195579697965908
33	0.6183624404633736
34	0.6171593500979498
35	0.6159608499251636
36	0.6165590212530878
37	0.6054508834122766
38	0.6201577604775838
39	0.6210583920534772
40	0.6162560189520799
41	0.6198561116076609
42	0.6210556915112083
43	0.6222582412820321
44	0.6204556295606228
45	0.601252620401064
46	0.5790595693829542
47	0.5481556501946131
48	0.5919584365591916
49	0.6189571013294213
50	0.6270579162718916
51	0.6243627765459805
52	0.6222582427404708
53	0.6255615450714817
54	0.6285577959895932
55	0.6273595656279608
56	0.6270619668422218
57	0.6258594141545206
58	0.6258602250464206
59	0.6300592979772409
60	0.6270587261914992
61	0.6246584851952043
62	0.6282580372561853
63	0.6270557548657841
64	0.6288599864264085
65	0.6297573773515792
66	0.6294578864847402
67	0.6267592353246602
68	0.6267605853527215
69	0.6273587552222071
70	0.6261586347240596
71	0.625558843070774
72	0.6246595624952346
73	0.6285591445592158
74	0.6237573144831496
75	0.6267581546216064
76	0.625256112525505
77	0.6285583356119007
78	0.6267576145131527
79	0.6282574956892928
80	0.6324579181620281
81	0.6291589352402088
82	0.6330579776818825
83	0.6315602574257037
84	0.6309591167166494
85	0.6306615159863255
86	0.6282596551508155
87	0.6276598649559686
88	0.629760616057717
89	0.6300611861691711
90	0.6252574635258586
91	0.6276606758478687
92	0.6285596861261084
93	0.629161095674024
94	0.627959894958969
95	0.6276582446306073
96	0.6291602847821239
97	0.6285607643984309
98	0.6255610044768817
99	0.6300601049799711
100	0.6303585146576101


==> results/values_converted/quant_acc_cifar_nd.csv <==
step	y
1	0.14689258973613967
2	0.2511534214291886
3	0.35725216987554725
4	0.3246067634671862
5	0.3501708693911055
6	0.46360538050088734
7	0.39533137454648865
8	0.3495684847237533
9	0.4604607626634231
10	0.44145655566617387
11	0.4194808019068128
12	0.45671142346542015
13	0.47743154957741907
14	0.43923568086284187
15	0.40967275108932927
16	0.500364294176824
17	0.48844994070288683
18	0.4458515862452536
19	0.4751229857259647
20	0.5111598166988077
21	0.4705704249357417
22	0.4255591194948399
23	0.39479095304798556
24	0.3107024153128979
25	0.38674524364989166
26	0.445393245731225
27	0.4862460310338967
28	0.5073936310556405
29	0.47649380863838825
30	0.5246838031288367
31	0.5176690872731019
32	0.5282905001894279
33	0.5329957323525809
34	0.5278508977293336
35	0.5379815902403314
36	0.5298350840580494
37	0.5342421393344481
38	0.473710532584452
39	0.5337676645103216
40	0.5396022464538047
41	0.5406263708600028
42	0.5295099795640974
43	0.542382377244531
44	0.5353375514280208
45	0.5398409674805896
46	0.5495184082760539
47	0.5421048596927754
48	0.5409585225238827
49	0.5436117968378354
50	0.5364896301858862
51	0.521205587103139
52	0.5214125810291016
53	0.524937130342556
54	0.4536236503260154
55	0.47320118539629363
56	0.4921635396222455
57	0.5207370096475311
58	0.5402898054423261
59	0.5301155317488803
60	0.5423971392110113
61	0.5349625603890537
62	0.543502491523219
63	0.5393899411871387
64	0.5405281555654305
65	0.5377260746948976
66	0.5476405600325113
67	0.5550500286753054
68	0.5073585806578419
69	0.462364655763404
70	0.4867435686488708
71	0.49581805358531517
72	0.5036098942503164
73	0.4782346450623878
74	0.5353539898791365
75	0.5434711130718562
76	0.5487082656211575
77	0.5499089030888622
78	0.5492050985191389
79	0.5379671620871634
80	0.5375844562516439
81	0.5283296305277111
82	0.5533158314271852
83	0.5049862287914308
84	0.5431326931357775
85	0.5461934496511013
86	0.5440513992979298
87	0.5474191972979696
88	0.5379228761877226
89	0.5322645921816115
90	0.5483113096662365
91	0.5338154814128
92	0.5392132352557182
93	0.4831659875271917
94	0.4765638649255439
95	0.47832277919492655
96	0.525311535353708
97	0.5387957757453443
98	0.5467776006935247
99	0.5535933118885726
100	0.5465303859724585


==> results/values_converted/quant_acc_fmnist_iid.csv <==
step	y
1	0.7353720405095148
2	0.8151835774672159
3	0.7929756775988701
4	0.8562814958338144
5	0.871886846958077
6	0.8340865561376282
7	0.8601872903603797
8	0.88388859399259
9	0.8700858545897366
10	0.888685835334457
11	0.8736908082214015
12	0.8436821209828547
13	0.8868875449668242
14	0.8646826125350238
15	0.8406845190643896
16	0.845783685407234
17	0.8799882000644162
18	0.8979881212892824
19	0.8478847038894051
20	0.8814888926186027
21	0.8865818450404247
22	0.9003899830970847
23	0.8859852950101543
24	0.8670836634509261
25	0.880584209986233


==> results/values_converted/quant_acc_fmnist_nd.csv <==
step	y
1	0.6878228739717004
2	0.8261923007879153
3	0.8458660288103118
4	0.8425465153707198
5	0.8765922844565407
6	0.8789348752899923
7	0.8672860581773302
8	0.8752341478074476
9	0.8679560556752589
10	0.8856852823879545
11	0.8898352474424135
12	0.8770006649553088
13	0.8872742162944897
14	0.875885729553422
15	0.8903083459214193
16	0.8929890947983918
17	0.8994268575342864
18	0.8990016874662592
19	0.9048847582621127
20	0.8873022561842808
21	0.903119687291818
22	0.9024904732285736
23	0.9025660283357527
24	0.9051465348112737
25	0.906581259551522


==> results/values_converted/quant_acc_mnist.csv <==
step	y
1	0.6771632262390151
2	0.770775609060031
3	0.7851751639289924
4	0.8058799463457915
5	0.8343825409179066
6	0.8478814671278522
7	0.8547835125725288
8	0.8622837249698136
9	0.8688846597084363
10	0.8757858923166282
11	0.8775863440903686
12	0.8808853260398953
13	0.8844873078596991
14	0.8847851779150305
15	0.8868856582333325
16	0.8883855394094727
17	0.8898851498021667
18	0.8928851819656008
19	0.8934863217023628
20	0.8943845230332871
21	0.8973856339551901
22	0.8994842255954159
23	0.9000850955210241
24	0.9006856961216246
25	0.9015838964802566


==> results/values_converted/quant_loss_cifar_iid.csv <==
step	y
1	1.8907998384314901
2	1.5638535792785404
3	1.5764877295444009
4	1.3522084991459085
5	1.2821762092185742
6	1.5131254126422584
7	1.288294994755976
8	1.2639512734623453
9	1.374420591778416
10	1.2558951798123423
11	1.2614852752622598
12	1.2543383554549608
13	1.430042008040297
14	1.5247314592542285
15	1.4026121569581125
16	1.5523193669040178
17	1.5686363107693861
18	1.5441394608692474
19	1.5177793557887818
20	1.5979469879732953
21	1.662780761432619
22	1.7143240358748664
23	1.7253706085764178
24	1.7982809271069928
25	1.6673523431206263
26	1.7100704861159375
27	1.6859512634546308
28	1.684847756831309
29	1.7083291133674028
30	1.7048856416265064
31	1.7163828196841748
32	1.753851488728871
33	1.746899866678677
34	1.7488543029450956
35	1.7604840420188754
36	1.7888432743668805
37	1.8465080453653504
38	1.779729515662824
39	1.7868621535319804
40	1.781275905255187
41	1.7957198997535329
42	1.8007116920769912
43	1.8070221497709962
44	1.7970404876734165
45	1.926569898887472
46	2.069673243135509
47	2.095951186333767
48	1.754740750006359
49	1.6536740998480723
50	1.6292282129385576
51	1.6561577869112556
52	1.6554770939993206
53	1.6764078206068895
54	1.6904196661226105
55	1.6971647974037747
56	1.715768978683719
57	1.7223590555185317
58	1.7300864464879713
59	1.7340386640621384
60	1.7452834864618396
61	1.7484403795713854
62	1.7608265965828265
63	1.7608240410761542
64	1.767026054547994
65	1.7675189716194328
66	1.785120477985413
67	1.7905989623162757
68	1.802264929211179
69	1.7958405988909554
70	1.807717652174935
71	1.808514202138235
72	1.811088615482432
73	1.8157547199078732
74	1.819180793530441
75	1.8378297049399077
76	1.8277515845366008
77	1.8256270521723608
78	1.8372281286904597
79	1.8434789339915933
80	1.839442120884547
81	1.848511112548194
82	1.8469847781215385
83	1.8471766902704407
84	1.8574670450557933
85	1.860037871713292
86	1.8597907550764845
87	1.864940375599316
88	1.865007283449388
89	1.8693552632393369
90	1.8670178695444657
91	1.871520633816254
92	1.8700563220909112
93	1.880085152618312
94	1.8835649272896955
95	1.8832319665520247
96	1.880859580048562
97	1.8882497048685585
98	1.8842258677266577
99	1.892321132447603
100	1.889007907245669


==> results/values_converted/quant_loss_cifar_nd.csv <==
step	y
1	2.450891469206129
2	2.2594095803797245
3	1.7051377152757985
4	2.088414840222824
5	1.965258048226436
6	1.4808340849620956
7	2.100495574197599
8	2.298540961884317
9	1.7213790830047355
10	1.7896291537299043
11	1.840917496631543
12	1.8495699137094477
13	1.7780376239901496
14	2.0109248807032905
15	2.36760599840255
16	2.0050277656742503
17	1.9821781005178176
18	2.4567176593201503
19	2.405520261753173
20	2.1132805460975286
21	2.3292848104167554
22	2.4920271897599813
23	2.965736268886498
24	3.648737739949
25	3.2691255761753943
26	2.7214854313504127
27	2.1991178655908223
28	2.250445537623905
29	2.525791387118044
30	2.115852367487692
31	2.2823917913649763
32	2.2090690029518947
33	2.114525811125835
34	2.2483665382578257
35	2.153910702360528
36	2.21620841608161
37	2.188015754733766
38	2.8473607578447884
39	2.237869021970601
40	2.2884247122066363
41	2.252994685300759
42	2.450627864826293
43	2.307197178048747
44	2.2520784405725345
45	2.2809495471772694
46	2.242233534299192
47	2.28513663120213
48	2.2656478846356984
49	2.318710595014549
50	2.4532461127354983
51	2.6616906268256053
52	2.513669654017403
53	2.555646935743945
54	3.1593057892861816
55	2.6692900913102284
56	2.510159801159586
57	2.258682332932949
58	2.163859252950975
59	2.223832274476687
60	2.1812988911711035
61	2.21260759589218
62	2.2270458539326987
63	2.2985092656952992
64	2.243974772237596
65	2.251175035678205
66	2.269103982618877
67	2.261878283605689
68	2.509640621997061
69	2.8991084631000255
70	2.6366405228064176
71	2.655348194142183
72	2.555847324785732
73	2.6436617008986927
74	2.446281569699446
75	2.4287870473095348
76	2.3536796026996205
77	2.357297282488573
78	2.3657223021700267
79	2.572711702968393
80	2.4096359997278167
81	2.490961394494488
82	2.433173607857454
83	2.7912609286251517
84	2.4382967384798184
85	2.4197526520916397
86	2.443841654984724
87	2.4445945446689925
88	2.5159495497743287
89	2.67548867279575
90	2.3839441197259084
91	2.550692273392564
92	2.4499967541723024
93	3.0714584986368814
94	3.1657286832729974
95	2.910931740488325
96	2.462550848012879
97	2.537533479432265
98	2.398646341902869
99	2.4112531915307045
100	2.4384961497216


==> results/values_converted/quant_loss_fmnist_iid.csv <==
step	y
1	0.6342998481605133
2	0.4967325702644918
3	0.5285496874646742
4	0.404012534386254
5	0.3492274849471337
6	0.4612728180182148
7	0.3629796941681663
8	0.3301215873550017
9	0.3287827008270552
10	0.312157957377893
11	0.347276652463735
12	0.4266339298164455
13	0.3126046533005895
14	0.3908701369864713
15	0.4346456940096132
16	0.4096264810112193
17	0.3610400569499737
18	0.2962133107763348
19	0.4830936442578908
20	0.3651356364902418
21	0.3174710920756191
22	0.2874363413309142
23	0.3200869451333122
24	0.37106856933557114
25	0.3664147559672977


==> results/values_converted/quant_loss_fmnist_nd.csv <==
step	y
1	1.0546790704277622
2	0.5196260960450063
3	0.4645869127667938
4	0.478786824991819
5	0.3773831672758006
6	0.3626368170440242
7	0.366544652374319
8	0.3785525548434059
9	0.3909987333757257
10	0.3408079687491874
11	0.3365383811927965
12	0.36710751073950015
13	0.3343749565067897
14	0.3673692396704604
15	0.3379245339126289
16	0.3231755487183224
17	0.3053640962353214
18	0.3102939182290028
19	0.2884445452467752
20	0.3308220089819139
21	0.2998961650186322
22	0.2998495952200162
23	0.3028902753432572
24	0.2991360847779296
25	0.29468773720485


==> results/values_converted/quant_loss_mnist.csv <==
step	y
1	2.088842894771312
2	1.774900072120955
3	1.4112346738156634
4	1.1145997800306269
5	0.9145525082825112
6	0.7822143790995865
7	0.6924706752723021
8	0.6262758354185008
9	0.5799403965133395
10	0.5405533229163771
11	0.5108382106363827
12	0.4875991756480411
13	0.46592270770017147
14	0.44839931086953105
15	0.43437591799558045
16	0.42145823387995235
17	0.4122059461307211
18	0.40189425841738363
19	0.3928355815404891
20	0.385280371964103
21	0.3791042688083906
22	0.3731362197873401
23	0.3676672822857561
24	0.363183499679099
25	0.3585573015558516


==> results/values_converted/ran_acc_cifar_iid.csv <==
step	y
1	0.09810662040343636
2	0.10320092382561213
3	0.10320092382561213
4	0.10290116363376563
5	0.10320092382561213
6	0.11220641896972117
7	0.10440185424336713
8	0.09510253912811069
9	0.10290089333646563
10	0.0975052098832282
11	0.10980347791730365
12	0.10320092382561213
13	0.10320038371715838
14	0.10769894557023267
15	0.11611140309053264
16	0.10321010858620373
17	0.10741053057279283
18	0.11071167246998857
19	0.10980915172987256
20	0.11280864086797555
21	0.11640603346743383
22	0.12150654740760869
23	0.11640360322246494
24	0.12750984898217602
25	0.12810990898817665
26	0.1227066674196099
27	0.1260053776133981
28	0.13141213110227992
29	0.13410916242314486
30	0.13560553167896994
31	0.1269073587312066
32	0.12630486799409088
33	0.137106761910879
34	0.1380068519198799
35	0.12780528782024614
36	0.14430856706125597
37	0.12180279373455523
38	0.13080505017252647
39	0.1563065347950311
40	0.15480584321313715
41	0.1839041793543538
42	0.1950079958413885
43	0.18841138245654232
44	0.18241266815773546
45	0.14160208214093817
46	0.1440061048687019
47	0.15510640992156766
48	0.1752130219827349
49	0.18630738632875535
50	0.21871064318175928
51	0.22290917746256445
52	0.31232221802775256
53	0.3330210573069751
54	0.3507260788299323
55	0.3576275836800091
56	0.3768222223738998
57	0.3807231554382348
58	0.37562426279571365
59	0.39902472261614647
60	0.41912917618808354
61	0.44463173956905705
62	0.44853780585136094
63	0.4425369301464464
64	0.4584428499237246
65	0.48484199576869985
66	0.5064438973549309
67	0.4803523440036012
68	0.48934811622324975
69	0.47975633408178453
70	0.47675225280645894
71	0.5112541008135424
72	0.5199590243877587
73	0.5346545635508525
74	0.5343561538732134
75	0.5214556634547375
76	0.5142552112492992
77	0.5313539612759642
78	0.5601619898524949
79	0.5457635137420023
80	0.5379616480994783
81	0.5292542923357084
82	0.5568570667099765
83	0.5532583274854804
84	0.5622622003596432
85	0.5757619384337812
86	0.5754635282699959
87	0.5793612206836083
88	0.5730551851607482
89	0.563156350147945
90	0.5676543723787116
91	0.5799642490984467
92	0.5706592630874988
93	0.5595540975446952
94	0.5376543288200101
95	0.5232507194915487
96	0.5301551927504631
97	0.5148568944975384
98	0.5220535683745314
99	0.5412536096113986
100	0.5523477026878266


==> results/values_converted/ran_acc_cifar_nd.csv <==
step	y
1	0.15906596925441396
2	0.08406985546986634
3	0.0821347391119588
4	0.0821347391119588
5	0.034784211636604036
6	0.02175287271490353
7	0.0821347391119588
8	0.0821347391119588
9	0.0821347391119588
10	0.08376727117141332
11	0.082593150233998
12	0.08223713564200168
13	0.08260713814986907
14	0.07697888877375417
15	0.07980925734026127
16	0.08147532598963766
17	0.0819099196445703
18	0.0821347391119588
19	0.0821347391119588
20	0.08184283793377588
21	0.0845638160123045
22	0.082502251056097
23	0.08180503255079823
24	0.0821347391119588
25	0.0821347391119588
26	0.082502251056097
27	0.08293684471102963
28	0.082899039328052
29	0.08355845245037313
30	0.08592696386460796
31	0.08684248561261164
32	0.09286905835790678
33	0.10313787915736157
34	0.1073882718999485
35	0.11174187540445026
36	0.1018934650800692
37	0.10165360033283632
38	0.10819196046435808
39	0.14476960547797987
40	0.13824950205538492
41	0.12510368962077828
42	0.1362205660907088
43	0.1691300856208842
44	0.23837288202324214
45	0.27475249333356305
46	0.24954203805622419
47	0.23891174380406285
48	0.18489539573331792
49	0.24904405185283154
50	0.23843819403566077
51	0.2486647994244501
52	0.2528347415082555
53	0.268086104008111
54	0.30116232258488823
55	0.30207295657195204
56	0.28922307097648275
57	0.29407758111324467
58	0.3024144969838745
59	0.31417655552815366
60	0.33169724434128356
61	0.34518344645732085
62	0.34153554264516517
63	0.32127063791712124
64	0.3432470836326944
65	0.36503321046825565
66	0.35403142647911534
67	0.3615207165444077
68	0.38093953056433955
69	0.3804809782076683
70	0.3830450327614748
71	0.3544464235918838
72	0.3474128109527999
73	0.3053817124299789
74	0.2644628773933387
75	0.3570421516707178
76	0.35329343429385784
77	0.3518673237582329
78	0.3792840492990061
79	0.3814436486256822
80	0.4146686436690457
81	0.3985976397265459
82	0.4054775402699901
83	0.4005612181803984
84	0.3972479086903431
85	0.36286383798940863
86	0.38821818434210237
87	0.40002743942450536
88	0.3861179997710454
89	0.3990025271885233
90	0.4045774481685642
91	0.41141020004199813
92	0.41337540695959446
93	0.42518020651590455
94	0.4434639969465224
95	0.4462784581331998
96	0.43180557902929645
97	0.4396989878230993
98	0.4477708816461523
99	0.44406078388414194
100	0.4685342024427272


==> results/values_converted/ran_acc_fmnist_iid.csv <==
step	y
1	0.22322136598260248
2	0.3957422161621178
3	0.2733344975563082
4	0.5169595347635094
5	0.6396756528656949
6	0.7392910703670017
7	0.711379894551773
8	0.7563822579030215
9	0.7425843809346908
10	0.7095816027257014
11	0.868895189635627
12	0.8730964220279699
13	0.8754936931569883
14	0.8805939348552783
15	0.8757939929711424
16	0.8838961574555277
17	0.882692526495504
18	0.885395227739768
19	0.8892956206956492
20	0.8895975413213107
21	0.8922975425094523
22	0.8889966709095565
23	0.8913947504997437
24	0.8910971526862972
25	0.88869555923121


==> results/values_converted/ran_acc_fmnist_nd.csv <==
step	y
1	0.07765735012356206
2	0.13259535508954856
3	0.36258892271167803
4	0.29491225989272446
5	0.34280461230295955
6	0.5419742060621561
7	0.6923067464990719
8	0.6589600571829096
9	0.7189363196534185
10	0.7546438025461474
11	0.8173115234202943
12	0.850683552179837
13	0.8335541240582373
14	0.8360725600220166
15	0.839144113043338
16	0.8518907097775914
17	0.8750757367457442
18	0.8799312074982287
19	0.8904811633263243
20	0.9048952663327371
21	0.9048165929315345
22	0.901768834672637
23	0.886796541082755
24	0.8989524703627851
25	0.8980775582476214


==> results/values_converted/ran_acc_mnist.csv <==
step	y
1	0.1260129396178972
2	0.1383125562215953
3	0.15961280796561084
4	0.18751291423134142
5	0.22561485440785956
6	0.257719972852817
7	0.29221803766999294
8	0.32191967252334797
9	0.35852605433594104
10	0.3816308059932962
11	0.4230379396096327
12	0.48544205431626186
13	0.5307474185100797
14	0.5748529349337811
15	0.6024581410114568
16	0.6228556017180563
17	0.6333571972791291
18	0.6642570610356778
19	0.6744586280521888
20	0.6867593253589407
21	0.6933610695310247
22	0.7008631730371171
23	0.6957629303665346
24	0.704163774825859
25	0.7089634464126949


==> results/values_converted/ran_loss_cifar_iid.csv <==
step	y
1	2.3065301487118925
2	2.317828588216755
3	2.326154314073184
4	2.325862120766558
5	2.33908056855166
6	2.354659983963713
7	2.380755318058814
8	2.3863865399267663
9	2.3896539653345448
10	2.373991034390724
11	2.336106997154298
12	2.349952810203353
13	2.347871823315144
14	2.359705446576915
15	2.365785092088577
16	2.3872628173347423
17	2.400346547749677
18	2.422361930998245
19	2.409193890752143
20	2.3820508122265323
21	2.398932473351209
22	2.402520389768622
23	2.436025744689108
24	2.436354781141376
25	2.4631540926233124
26	2.4452178086241623
27	2.514899934121449
28	2.441229869537514
29	2.445721331280772
30	2.4059824416346283
31	2.3593793959006724
32	2.3935657247136457
33	2.3700985584465046
34	2.359344044856184
35	2.3108234499940776
36	2.309532202366698
37	2.4266939365645626
38	2.325572866382021
39	2.249417818526123
40	2.294532362705875
41	2.260486662584563
42	2.228968804282467
43	2.2182407404902174
44	2.253692823238928
45	2.535248039650767
46	2.5558876518440647
47	2.5004089281360846
48	2.388581605133551
49	2.36826569419561
50	2.172659922318526
51	2.20701295657806
52	1.858459346830183
53	1.8131677395511308
54	1.79371131825583
55	1.8097253026384295
56	1.754200387744978
57	1.7152650982919413
58	1.7546936325793723
59	1.7148370048215071
60	1.6466902910751011
61	1.5603395442936894
62	1.507291455437677
63	1.5385033277788571
64	1.507615480664754
65	1.4383488687494657
66	1.402775621292579
67	1.4395083480148818
68	1.4346460300345985
69	1.4721939519043266
70	1.4989301141517999
71	1.407325436179787
72	1.382029325512126
73	1.3343040315088406
74	1.3480383516466727
75	1.395285023642917
76	1.4202852931925387
77	1.366000475877761
78	1.2903788621598022
79	1.3248525087517946
80	1.3390650234528572
81	1.3732198693535544
82	1.3412184958482267
83	1.3354131621424583
84	1.3125098872535264
85	1.298849175007108
86	1.2536891185947627
87	1.2505714561786874
88	1.2743558874010077
89	1.3202200630495866
90	1.3067578542636673
91	1.275634911623296
92	1.3169796766191857
93	1.3554193450637024
94	1.421439194407436
95	1.5162103237992752
96	1.4808816615432867
97	1.5382623147077472
98	1.4848783158197296
99	1.447217712164855
100	1.3977632481809354


==> results/values_converted/ran_loss_cifar_nd.csv <==
step	y
1	2.306165506320293
2	2.294887130531297
3	2.335922922990397
4	2.338768468799982
5	2.329561331818224
6	2.3512869744327483
7	2.3591346745162483
8	2.325004793856175
9	2.346660997792107
10	2.3717991855557403
11	2.335160312261883
12	2.3414957080251457
13	2.3597146777467355
14	2.3802051186339592
15	2.350492158726385
16	2.3617405329336667
17	2.3857862697189303
18	2.402046479592776
19	2.434487011445967
20	2.451629376988615
21	2.423078372181017
22	2.4435382025201893
23	2.46327246403117
24	2.587354568484997
25	2.5598988437119807
26	2.616209642491971
27	2.6121009217516225
28	2.6256092700212363
29	2.5287679493760264
30	2.432719796107912
31	2.391353247107962
32	2.3146561520503663
33	2.2870387323297825
34	2.2316866816977106
35	2.1978006805121564
36	2.2640543792944823
37	2.256695016580365
38	2.273391439928023
39	2.212960747589168
40	2.22395878921452
41	2.223764909534703
42	2.2018374197975885
43	2.1201177930920707
44	2.0427642879539363
45	1.9875054238228824
46	2.020993425060251
47	2.0241692532818187
48	2.1360900973474517
49	2.0560836531374487
50	2.0951058689220434
51	2.074754418740725
52	2.041552179618921
53	1.9920550733527211
54	1.9709455248141865
55	1.9870544452241008
56	2.0141571629202786
57	1.9945735147323471
58	1.996293655365317
59	1.9387573410900838
60	1.9021120526493152
61	1.8880324865852651
62	1.8490965424969208
63	1.8841458269115712
64	1.7934540187402366
65	1.737820424935893
66	1.7533996526089457
67	1.759270988229933
68	1.7167823101555169
69	1.7160621243482197
70	1.723091922614384
71	1.8103827599040627
72	1.8363642564698968
73	2.022633051605864
74	2.204451584638386
75	1.8532457380099447
76	1.9025661344634759
77	1.912404614009893
78	1.8068467800399663
79	1.7868521513219653
80	1.7018693950145163
81	1.7461289892871508
82	1.7026919831998744
83	1.7596064647926744
84	1.8058989167879413
85	1.9664962556775059
86	1.9046574969087453
87	1.846030448535301
88	1.9885789406366188
89	1.9115718992950752
90	1.864264236437764
91	1.8685660781807076
92	1.8386090212472104
93	1.728533003316911
94	1.6820927437457291
95	1.6696786098196077
96	1.6940946410266158
97	1.697764502512898
98	1.6563196596930592
99	1.6625793048123407
100	1.5584679237291137


==> results/values_converted/ran_loss_fmnist_iid.csv <==
step	y
1	2.268604651321493
2	2.1054843703154646
3	1.9633857257867622
4	1.5726161995271717
5	1.2283237129583968
6	0.9154536584959422
7	0.9084263926077418
8	0.7300446102685697
9	0.7580789160056046
10	0.8196769570789285
11	0.3924793403695161
12	0.37354324121858634
13	0.3573821891795541
14	0.33776825010114847
15	0.3481176232132796
16	0.3230173693220429
17	0.325565234117239
18	0.3152393186249749
19	0.3125095280340546
20	0.3075955916355938
21	0.3057957306177881
22	0.3114683363590017
23	0.3046715383035372
24	0.3049140618775937
25	0.3074255375990165


==> results/values_converted/ran_loss_fmnist_nd.csv <==
step	y
1	2.301041873241854
2	2.275123214871904
3	2.1370860062486763
4	2.008372170870684
5	1.7986197984885213
6	1.528061616167242
7	1.177211956422014
8	1.0295909543023645
9	0.8451016951527425
10	0.7756076967130968
11	0.5955670460154924
12	0.5160576306668815
13	0.5331686859870715
14	0.5260710923119022
15	0.4880663260884033
16	0.4477862332805494
17	0.4031616801366182
18	0.3831789855742336
19	0.34798982935053174
20	0.3020339395687567
21	0.3073269699886735
22	0.3001630053366222
23	0.33360374249257757
24	0.304722955679762
25	0.3002625546389034


==> results/values_converted/ran_loss_mnist.csv <==
step	y
1	2.297828041251772
2	2.2871860636629
3	2.276084907985542
4	2.264240049507537
5	2.251008321027873
6	2.236619176715836
7	2.222104137522517
8	2.2069844949935744
9	2.1912596318015742
10	2.174776978582868
11	2.1578201947182176
12	2.1389599586083943
13	2.1195738056633804
14	2.100821556717363
15	2.084419168011047
16	2.063377388025096
17	2.044375685646911
18	2.0226592247170654
19	2.00472192831523
20	1.9850132245399408
21	1.9655649510368438
22	1.943448571303282
23	1.9235857202954525
24	1.900059522897175
25	1.8737181824962548


==> results/values_converted/static_acc_cifar_iid.csv <==
step	y
1	0.20641562211830747
2	0.4419311992447543
3	0.49744838862653523
4	0.5325519193957117
5	0.44494203260497156
6	0.5301422262584027
7	0.5259520658462891
8	0.5535480915386892
9	0.5397518363541584
10	0.5430581061217147
11	0.5718580345298773
12	0.5826572303351276
13	0.5892643731610182
14	0.5895514454225901
15	0.6069588598953226
16	0.6183570379203971
17	0.6297557531370481
18	0.6354601083285463
19	0.6279574632555615
20	0.6369597206658251
21	0.6294605855685704
22	0.6273568645995456
23	0.6378603488386948
24	0.6276609442005837
25	0.629159744187524
26	0.6291586644567626
27	0.6282604645842768
28	0.6288599835095311
29	0.6327611844404352
30	0.6351581867305921
31	0.6336599263659596
32	0.6264600123243901
33	0.6306571941464028
34	0.6318586651587578
35	0.6333582750653055
36	0.6321605852982731
37	0.6309577642578569
38	0.6357593264673541
39	0.6330593247930665
40	0.6342602556969678
41	0.630658813985618
42	0.6333615171744668
43	0.6339604969635598
44	0.629760886355017
45	0.631259683911226
46	0.6273601052502683
47	0.6276598639836762
48	0.6309631663146871
49	0.635760948251154
50	0.6351625071120761
51	0.6324643955743037
52	0.6375635580279786
53	0.6273614543060372
54	0.6276620239313451
55	0.6303595943883713
56	0.6300614545218862
57	0.6348619379729146
58	0.6330595960626589
59	0.634562718375668
60	0.6366626590716625
61	0.6366607674767089
62	0.6318616364844729
63	0.6312629269926798
64	0.6333609780383055
65	0.6333620563106281
66	0.6315607951034263
67	0.6348608572698607
68	0.6318627167013804
69	0.6330595960626589
70	0.6303614850110327
71	0.6315567450192424
72	0.6336596570409521
73	0.6297616953023321
74	0.6309601959612644
75	0.6324584543813122
76	0.6369597172628015
77	0.6297589937877707
78	0.6273574022772683
79	0.6186605778991277
80	0.6282612745038844
81	0.6339645494784749
82	0.631863796918288
83	0.6312645463457487
84	0.63006145403574
85	0.6309628945589484
86	0.6318624454317879
87	0.6336620867997746
88	0.6360609772818621
89	0.6336618160163284
90	0.6318605552952729
91	0.6315602549949726
92	0.6336607362855672
93	0.6339604959912674
94	0.6300611837384399
95	0.6297600735185321
96	0.6297606141131321
97	0.6315640352680028
98	0.6327628062242351
99	0.6297603452742707
100	0.6333631360413895


==> results/values_converted/static_acc_cifar_nd.csv <==
step	y
1	0.18384506857525929
2	0.37213621659601986
3	0.4448882249122888
4	0.4707028810072969
5	0.4788357690204526
6	0.47618246939404046
7	0.4428914037137131
8	0.5077208611377615
9	0.5086308339483784
10	0.5182233748654338
11	0.5241651918560589
12	0.503496529762811
13	0.5576382786371891
14	0.5357555497693727
15	0.5461710255014266
16	0.565866121146537
17	0.564359203116283
18	0.5764092837018987
19	0.5729921378633365
20	0.5451859833779618
21	0.5663344108185043
22	0.5575616262176071
23	0.5568433488972735
24	0.5483012475296263
25	0.5362436343613234
26	0.5185695309867878
27	0.5751438158962419
28	0.5707405205443999
29	0.5900459484643212
30	0.5770248828375604
31	0.5872755632671748
32	0.580801397032939
33	0.585574565189987
34	0.5749579944064995
35	0.5857478520166791
36	0.5791245454570056
37	0.5809356329266239
38	0.5863534856109106
39	0.5771273912452114
40	0.5774225638675076
41	0.5925571646310641
42	0.5776183508986801
43	0.5881404265792743
44	0.566336610810186
45	0.5867105785006327
46	0.5855926531257315
47	0.5810056123983242
48	0.5851332363933276
49	0.5914640608272538
50	0.5780668940527562
51	0.5826147451817034
52	0.5872486023918667
53	0.5880202477679091
54	0.593530349663891
55	0.5965036730595865
56	0.5866937070442595
57	0.5771659639587239
58	0.591928183482919
59	0.59236273024214
60	0.5857695532738184
61	0.5870825906100557
62	0.5813112435694934
63	0.5978758769766609
64	0.578504301085547
65	0.5932172588828711
66	0.5910840986031131
67	0.5887040587035679
68	0.5872445108509773
69	0.584418681483945
70	0.5871575844474912
71	0.5877108334983242
72	0.5938121886757958
73	0.5879341203117642
74	0.5884038717155365
75	0.5924469513611289
76	0.597145727777741
77	0.5957540832826735
78	0.5869652261727442
79	0.5888659789444893
80	0.596803245665246
81	0.5812468173704878
82	0.5917158941253117
83	0.5906384330131307
84	0.5944511353653711
85	0.5865911379491441
86	0.5998802455458719
87	0.589710617519203
88	0.5963556253360156
89	0.595004384416204
90	0.5894347615973953
91	0.5752504765322467
92	0.5895170911671764
93	0.5877055254780633
94	0.5891446492403505
95	0.5900941175893256
96	0.5642183065600886
97	0.5765478711768548
98	0.5204694241237277
99	0.527731492808007
100	0.5480641340983521


==> results/values_converted/static_acc_fmnist_iid.csv <==
step	y
1	0.7830744065073434
2	0.8442867706953469
3	0.8742854681151568
4	0.8520856645260092
5	0.8739846247895254
6	0.8670866318597638
7	0.8805844817419716
8	0.8892894048300416
9	0.8928903093498151
10	0.8085788580802471
11	0.9000875213906768
12	0.9018901331120862
13	0.8979854192885748
14	0.9036886942631654
15	0.8934906386808232
16	0.9063903157766681
17	0.9033886637740188
18	0.9060900154763679
19	0.90458905408332
20	0.9075896263552079
21	0.9090897773425018
22	0.9057894448787676
23	0.9066898061573608
24	0.9081894170362009
25	0.9054883351450059


==> results/values_converted/static_acc_fmnist_nd.csv <==
step	y
1	0.750785221893023
2	0.791645668063957
3	0.8040278565887329
4	0.8530103323965732
5	0.8299722766111265
6	0.8468636635269379
7	0.858529282911268
8	0.8708504163087465
9	0.8502997650997429
10	0.8660137661867733
11	0.8565430568233839
12	0.8470212169059405
13	0.8482064682549474
14	0.8604510023881277
15	0.8679927435358196
16	0.8617077723426254
17	0.857487794581644
18	0.8692937410769178
19	0.8630384657270157
20	0.8663237735956262
21	0.8646135042228966
22	0.8666762018577207
23	0.8596986100862573
24	0.8716669351846246
25	0.85597827509048


==> results/values_converted/static_acc_mnist.csv <==
step	y
1	0.4272451141672596
2	0.6156573036265321
3	0.6825621396477582
4	0.7308672681384413
5	0.7644711885149237
6	0.7950726450245647
7	0.816076105957864
8	0.8259771018906285
9	0.8424817321319921
10	0.8493821553067226
11	0.8499822157988693
12	0.8583846805835552
13	0.8646855848330312
14	0.8697860968286212
15	0.8769881713040059
16	0.8748876900134112
17	0.8778890717187604
18	0.881787573565834
19	0.8871881165367169
20	0.8850887149768836
21	0.8880887471403177
22	0.8886890774436184
23	0.8913896192263597
24	0.8922883592072993
25	0.8967907018195499


==> results/values_converted/static_loss_cifar_iid.csv <==
step	y
1	2.026997668085748
2	1.56586123499969
3	1.4145456836848085
4	1.3232758224386014
5	1.701434482227672
6	1.5230735367280814
7	1.5988924049808926
8	1.5248710623096493
9	1.660172067030464
10	1.7540118410320489
11	1.668426216310329
12	1.7136727429494965
13	1.678059748690514
14	1.7894971719776729
15	1.721956503773966
16	1.6605564719951798
17	1.644521486462325
18	1.6768691754362586
19	1.673521323065267
20	1.678405068244728
21	1.7058739444353257
22	1.75140125473233
23	1.7198008666552118
24	1.7449909483674693
25	1.754812237167015
26	1.7650686234566602
27	1.7831931643538956
28	1.797178416398063
29	1.8020282587846264
30	1.8113042676981739
31	1.8144413694189436
32	1.8463700220029058
33	1.823009675664298
34	1.8500516172504051
35	1.8305792549584243
36	1.8556118380225817
37	1.8672207767027047
38	1.855322003257264
39	1.8725595669169846
40	1.8580875395655525
41	1.8654624005534288
42	1.8845826040114009
43	1.8765184467274472
44	1.9062944276891527
45	1.8930151105606623
46	1.9035763580663907
47	1.9070775475617896
48	1.906334860203969
49	1.908287927512825
50	1.9120695903928582
51	1.9261729189343118
52	1.916656566853642
53	1.9289410126806559
54	1.9256327321069435
55	1.9385455627181027
56	1.943173307074894
57	1.9400251785127243
58	1.9396030672884832
59	1.94462030534089
60	1.9558229344119331
61	1.9605786652311776
62	1.9439300240033959
63	1.9581380658703385
64	1.9593610993885189
65	1.9587069123205465
66	1.9672981671231164
67	1.9726569847484052
68	1.966538629694955
69	1.9756271685346485
70	1.9805052399885679
71	1.9737362795465527
72	1.982722386704384
73	1.98273728371668
74	1.9818496719838763
75	1.981117396286004
76	1.9902037420395864
77	1.9935553282400955
78	2.0673335522028764
79	2.102761841163669
80	2.037208042844365
81	2.014941207753836
82	2.0249326621094803
83	2.027665850817889
84	2.034838191711112
85	2.023479088984414
86	2.0194359159026103
87	2.024575626281443
88	2.02881193718966
89	2.0191267035295755
90	2.0271139995421583
91	2.033132846492066
92	2.032341872182938
93	2.0382911030537296
94	2.036164779009277
95	2.0333636914363966
96	2.042974133123838
97	2.056601414729123
98	2.048428241461918
99	2.0503993776514835
100	2.052116769518253


==> results/values_converted/static_loss_cifar_nd.csv <==
step	y
1	2.5386164502855437
2	1.7254654648244336
3	1.6071962896868797
4	1.5175490398412246
5	1.6325036768443095
6	1.6238726881648617
7	2.091515925546356
8	1.7280790072052332
9	2.163513786657669
10	1.89345879652116
11	1.928343522408326
12	2.0869741963936703
13	1.900859581494349
14	1.9688568073129549
15	2.0634031410248865
16	1.8954138320715133
17	1.9903104762718729
18	1.9605472873378276
19	1.967016115839469
20	2.1761446880715307
21	2.0785704643696525
22	2.142566318894415
23	2.2061580077877285
24	2.1629886399129457
25	2.2052591160608617
26	2.3043218125658407
27	2.0748540929698875
28	2.0799979292969217
29	2.0341409721560475
30	2.1224473286324166
31	2.105899520004559
32	2.0808053389027155
33	2.112075627464157
34	2.1247458932503256
35	2.0645509786777763
36	2.107600807266432
37	2.157435620769672
38	2.105163592639612
39	2.2253286039416977
40	2.185030816494322
41	2.1020467153272704
42	2.29677201777894
43	2.129898370364907
44	2.359814064830783
45	2.198334433078064
46	2.229598377012347
47	2.269800211946433
48	2.2742283495583018
49	2.185599076607545
50	2.3323840078314584
51	2.2707773231249506
52	2.284634423308552
53	2.2650464127132173
54	2.2080136362115104
55	2.250207483549167
56	2.3425771519048326
57	2.370799328537001
58	2.349346082117559
59	2.2624406520280003
60	2.3685290496782665
61	2.2499910825486564
62	2.4463473762809747
63	2.2220998099834453
64	2.351684165843012
65	2.2709940787270457
66	2.371404886596601
67	2.4035248045889746
68	2.3108619627836786
69	2.3474586590236384
70	2.4053058343568736
71	2.352837532254332
72	2.346370286806442
73	2.3953794974715854
74	2.3982728672781968
75	2.4482406826471914
76	2.34463365653405
77	2.376508377289579
78	2.408096492948385
79	2.4817574269811926
80	2.355678579051149
81	2.536247427100377
82	2.4036437967316555
83	2.437587006816625
84	2.4359528303935827
85	2.480984033864592
86	2.357669952689417
87	2.5203899362229354
88	2.4483224839037883
89	2.4757049896420584
90	2.4938137293125093
91	2.5673276544318995
92	2.4786638414008904
93	2.519134417099493
94	2.665413036339418
95	2.495390057695359
96	2.762135422870111
97	2.524269881715136
98	2.380401003395836
99	2.203237558481358
100	2.308000202692985


==> results/values_converted/static_loss_fmnist_iid.csv <==
step	y
1	0.637899088566274
2	0.4394629013420331
3	0.36312398145479935
4	0.3872228380870504
5	0.3745339055552055
6	0.39385712453455596
7	0.3463928290773289
8	0.3354543274027644
9	0.3275362193727507
10	0.7243830978494845
11	0.303224425424229
12	0.3079177882000379
13	0.3248525089753343
14	0.3039844713696051
15	0.3692784099975149
16	0.3173091827642799
17	0.3312118103598604
18	0.3118865686674716
19	0.3229816184185519
20	0.3261555559796826
21	0.3285672238486113
22	0.3294658011103263
23	0.3296538070447803
24	0.34147797716726175
25	0.3353948195507102


==> results/values_converted/static_loss_fmnist_nd.csv <==
step	y
1	0.71225832977477
2	0.5558216746630561
3	0.5167383850033137
4	0.40678807768164643
5	0.4617300822415534
6	0.4262191884190784
7	0.3978085904307436
8	0.3551609054183062
9	0.43495885716100774
10	0.3853382385347716
11	0.4357528478797787
12	0.4528995651234297
13	0.4738554880394088
14	0.4306019492154631
15	0.41506146037189345
16	0.4470071456893478
17	0.46313104104388786
18	0.4358529859919804
19	0.4525533137099809
20	0.4491244261114387
21	0.4567743297697235
22	0.4513434141082662
23	0.47040626929488444
24	0.42487613193785617
25	0.4879119521389366


==> results/values_converted/static_loss_mnist.csv <==
step	y
1	2.160089196580829
2	1.9082455252370714
3	1.5912357796214918
4	1.2855132312485666
5	1.0512981434824085
6	0.8837311270714091
7	0.7653942951346316
8	0.6816986723594254
9	0.6208105702461726
10	0.5735932540471511
11	0.5371415062849134
12	0.5089653521695725
13	0.4854535722550135
14	0.4649583693563562
15	0.448823110364487
16	0.4345137944208621
17	0.4218274284027877
18	0.410688967496255
19	0.4005476684853582
20	0.392344172039155
21	0.385792574214034
22	0.3785045337755688
23	0.3706280941581211
24	0.3660228321887049
25	0.35990360311262953

